PTOPOFL: Topology-Guided Personalised Federated Learning with Persistent-Homology Client Descriptors

Clustered and personalised federated learning (FL) needs a signal telling the server which clients should share a model. Most methods derive it from losses or model updates that must be recomputed during training. We study pTopoFL, which derives it once, before training, from a compact persistent-homology (PH) descriptor of each client's feature distribution: the server clusters clients on these descriptors, weights them within clusters, and runs blended clustered local gradient descent, returning one personalised model per cluster. For strongly convex, smooth losses we analyse the complete procedure: for any partition, one round is a contraction with factor (1-eta*mu)^tau; the fixed point is characterised by a local-step drift bound, an exact formula for the effective strength of blending (which yields a calibration rule) and a stochastic floor exposing a bias-variance trade-off of clustering; and personalisation lowers the heterogeneity floor in proportion to a measurable share of the dispersion of client optima. Experiments on synthetic federations, a label-skew benchmark and a real four-hospital dataset confirm the theory and delimit the method. When feature geometry and decision rules co-vary, the PH partition recovers the latent client groups, including differences a linear-subspace descriptor misses, and pTopoFL is competitive with the strongest clustered baselines; on the real federation it lowers the test log-loss of FedAvg from 0.463 to 0.438, on par with the best personalised methods. When heterogeneity is invisible in feature geometry, it offers no advantage over FedAvg. pTopoFL transmits model parameters and is no more private than FedAvg; we give a record-level differential-privacy accounting and show that privatising the descriptor destroys the partition. Code reproduces every number.

==> results_v2/json/ablation.json <==
{
 "R": {
  "Full \\ptopofl{} ($\\bar\\alpha=0.3$, $\\tau=10$)": [
   0.40952574560130317,
   0.30913699961244995,
   0.4563846589702702,
   0.3388731069970625,
   0.356369614267944,
   0.3878791906235278,
   0.31703246068436425,
   0.4024113017670712,
   0.40491502401614243,
   0.40628516227702466
  ],
  "No clustering ($M=1$)": [
   0.5072131603136404,
   0.3904456982637111,
   0.4851821164141265,
   0.3879600832902926,
   0.411143786379196,
   0.493645895638249,
   0.37957910052322613,
   0.5104198958334264,
   0.46732101291095524,
   0.513376878378803
  ],
  "Uniform within-cluster weights ($w_k\\propto n_k$)": [
   0.41025053509865334,
   0.30910667097234157,
   0.45651171770333826,
   0.33886181283445094,
   0.356653546068309,
   0.3878942608388847,
   0.31705688624626177,
   0.39625852829869257,
   0.40467559308199225,
   0.40637571235258596
  ],
  "No trust weights": [
   0.41010529290067976,
   0.30913699961244995,
   0.4563846589702702,
   0.3388731069970625,
   0.356369614267944,
   0.3878791906235278,
   0.31703246068436425,
   0.3963181478575935,
   0.4046585423934419,
   0.40628516227702466
  ],
  "v1 trust rule (mean/std $z$)": [
   0.409458757641986,
   0.310311777424429,
   0.45487887475220945,
   0.3391665085856228,
   0.360450210402363,
   0.3919731638016228,
   0.3181437974524841,
   0.3991638386164539,
   0.4055679976587636,
   0.40589083617142896
  ],
  "Uncalibrated $\\alpha=0.3$ (v1 default)": [
   0.4489113381400949,
   0.3268030231554609,
   0.46545118380207534,
   0.3583295518606425,
   0.3718538474139103,
   0.42665201733667246,
   0.3379808046435688,
   0.42366841150501605,
   0.4362813548033217,
   0.45492342259427276
  ],
  "$\\alpha=0$ (no blending)": [
   0.4060890373013036,
   0.310381798452555,
   0.45722742201266764,
   0.33890358292211464,
   0.35603557619394893,
   0.3859891912431412,
   0.31521454470250476,
   0.4013092037370652,
   0.40170221313216725,
   0.40143482279554593
  ],
  "$\\alpha=1$ (consensus only)": [
   0.507344320858533,
   0.3906358788741119,
   0.485064805111081,
   0.38803068559115006,
   0.41071641879333737,
   0.493412044314956,
   0.3793820047849657,
   0.5140259307946512,
   0.4672911027352294,
   0.512942091414303
  ]
 },
 "grid": {
  "1_0.0": [
   0.4062048982743904,
   0.3092616961567889,
   0.455741860632109,
   0.33943499972638697,
   0.3581490571825536,
   0.3892742640513588,
   0.3140956188928566,
   0.40406391327265084,
   0.39508546733583516,
   0.40198425579548736
  ],
  "1_0.1": [
   0.4070588457277896,
   0.3088213527883763,
   0.4554995407210097,
   0.3392743298947401,
   0.35812629091429304,
   0.3897681254071976,
   0.3145992387545569,
   0.4042750353557365,
   0.3959908300971978,
   0.403198988588014
  ],
  "1_0.3": [
   0.40956922339751645,
   0.3079554098452418,
   0.4551558699640173,
   0.33918639932669264,
   0.35816678244198513,
   0.39134667628490977,
   0.3160061547546654,
   0.4049628983412106,
   0.39852346552804413,
   0.40651372371753486
  ],
  "1_0.6": [
   0.4177281796218248,
   0.3072843412149124,
   0.4557943199944823,
   0.340711867642885,
   0.35896298707605717,
   0.39727486023408504,
   0.3202624373287612,
   0.4075077171360589,
   0.40613664068531813,
   0.4160333731199781
  ],
  "1_1.0": [
   0.5089787703139056,
   0.3722841693684753,
   0.4867478838500799,
   0.38316250724409984,
   0.4083850159512743,
   0.499147147863793,
   0.3782647080403416,
   0.48040868804080294,
   0.4676265112977914,
   0.49987937000745997
  ],
  "10_0.0": [
   0.4060890373013036,
   0.310381798452555,
   0.45722742201266764,
   0.33890358292211464,
   0.35603557619394893,
   0.3859891912431412,
   0.31521454470250476,
   0.4013092037370652,
   0.40170221313216725,
   0.40143482279554593
  ],
  "10_0.1": [
   0.40694510199754175,
   0.30993342438308347,
   0.4569065660524095,
   0.33878750051016987,
   0.3560904694175045,
   0.3864052680815298,
   0.31568086590187155,
   0.4015658721811133,
   0.4025385681066216,
   0.40272496142004993
  ],
  "10_0.3": [
   0.40952574560130317,
   0.30913699961244995,
   0.4563846589702702,
   0.3388731069970625,
   0.356369614267944,
   0.3878791906235278,
   0.31703246068436425,
   0.4024113017670712,
   0.40491502401614243,
   0.40628516227702466
  ],
  "10_0.6": [
   0.418179237894561,
   0.3092097338456561,
   0.4566700877712331,
   0.34113525776180137,
   0.3580267323819067,
   0.39405779378520045,
   0.32140140572995946,
   0.405689571638734,
   0.412201084745965,
   0.4167299479857092
  ],
  "10_1.0": [
   0.507344320858533,
   0.3906358788741119,
   0.485064805111081,
   0.38803068559115006,
   0.41071641879333737,
   0.493412044314956,
   0.3793820047849657,
   0.5140259307946512,
   0.4672911027352294,
   0.512942091414303
  ],
  "50_0.0": [
   0.4049842458805213,
   0.3117077423920466,
   0.45953780759703916,
   0.33979594468088137,
   0.3578176731137385,
   0.38219168182621427,
   0.3158654499064358,
   0.4016787157303517,
   0.4089827668008363,
   0.40341391492238404
  ],
  "50_0.1": [
   0.4057262998341365,
   0.31140495822085346,
   0.4585278131798486,
   0.33985841532547867,
   0.35810316098989714,
   0.38236501832651637,
   0.3164119856547203,
   0.4016471506736122,
   0.40950602662801056,
   0.4048710413578299
  ],
  "50_0.3": [
   0.40862323997411576,
   0.31157206024651185,
   0.45668312439352293,
   0.3408141623028546,
   0.3592852430369293,
   0.38385389117637675,
   0.31839171792478693,
   0.40241836902623296,
   0.41141010955404933,
   0.40947683260055756
  ],
  "50_0.6": [
   0.4208475435555992,
   0.31760105109550485,
   0.4559169608343279,
   0.3472319868354085,
   0.36500642338422357,
   0.3933460740915431,
   0.32661044846269394,
   0.41007832856653176,
   0.4190006132309302,
   0.4258245134068733
  ],
  "50_1.0": [
   0.5144917447569767,
   0.4324766831532546,
   0.4935621602640388,
   0.41280615873951904,
   0.43334974194611414,
   0.5030423592560898,
   0.39950087192253153,
   0.5763979469362592,
   0.47446829547149305,
   0.5514167681505101
  ]
 }
}

==> results_v2/json/alignment.json <==
{
 "aligned": {
  "FedAvg": [
   0.5090091670281528,
   0.3906771474054975,
   0.4850888650663362,
   0.3880324057738888,
   0.41103994629895446,
   0.49350650628159665,
   0.379408067301249,
   0.474644057195814,
   0.467769386447477,
   0.5130001369715779
  ],
  "IFCA": [
   0.4068473360719301,
   0.31035025109388614,
   0.4573629002023858,
   0.3388944752194575,
   0.33980872024255726,
   0.38600428251493113,
   0.3152467520628715,
   0.39601799947460636,
   0.46088865831152115,
   0.5227533353772266
  ],
  "Ditto": [
   0.4641732052200792,
   0.3299872741561986,
   0.4399977282768415,
   0.3552545791469774,
   0.3421045039687231,
   0.44467260335909675,
   0.33792601222666035,
   0.3840792666694289,
   0.4288487826925378,
   0.4486595984056327
  ],
  "PACFL": [
   0.41025053509865334,
   0.30910667097234157,
   0.45651171770333826,
   0.33886181283445094,
   0.3806106882213316,
   0.3878942608388847,
   0.34592156341791974,
   0.39625852829869257,
   0.40467559308199225,
   0.40637571235258596
  ],
  "pTopoFL": [
   0.40952574560130317,
   0.30913699961244995,
   0.4563846589702702,
   0.3388731069970625,
   0.356369614267944,
   0.3878791906235278,
   0.31703246068436425,
   0.4024113017670712,
   0.40491502401614243,
   0.40628516227702466
  ],
  "Random": [
   0.5145706702632962,
   0.3845089370181283,
   0.48122115533753107,
   0.3899106983026378,
   0.356653546068309,
   0.4724887792772813,
   0.37823906208813396,
   0.4739327662970002,
   0.43591862353416944,
   0.5204048900951733
  ],
  "Oracle": [
   0.41025053509865334,
   0.30910667097234157,
   0.45651171770333826,
   0.33886181283445094,
   0.34032797541694704,
   0.3878942608388847,
   0.31705688624626177,
   0.39625852829869257,
   0.40467559308199225,
   0.40637571235258596
  ],
  "ari": [
   1.0,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0
  ],
  "ari_pacfl": [
   1.0,
   1.0,
   1.0,
   1.0,
   0.16,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   1.0
  ],
  "rho_topo": [
   0.29662715046701377,
   0.5293172410621763,
   0.4930276601157617,
   0.3448698909393808,
   0.580192353491821,
   0.4073532175507483,
   0.4933510573583758,
   0.5265341466284956,
   0.44605201170240405,
   0.44751534346619526
  ],
  "rho_rand": [
   0.9493772086768923,
   0.7834645816202728,
   0.7643494306637925,
   0.7829440067644479,
   0.580192353491821,
   0.7394678326290016,
   0.9005362872732715,
   0.9560990359345363,
   0.7564479705123858,
   0.9082027839147598
  ],
  "rho_orac": [
   0.29662715046701377,
   0.5293172410621763,
   0.4930276601157617,
   0.3448698909393808,
   0.48971970763876743,
   0.4073532175507483,
   0.4933510573583758,
   0.5265341466284956,
   0.44605201170240405,
   0.44751534346619526
  ],
  "gain": [
   0.09948342142684963,
   0.08154014779304758,
   0.028704206096066,
   0.04915929877682629,
   0.05467033203101046,
   0.10562731565806882,
   0.06237560661688474,
   0.0722327554287428,
   0.06285436243133458,
   0.10671497469455321
  ]
 },
 "aligned_tail": {
  "FedAvg": [
   0.5008849407407295,
   0.49244880810949926,
   0.46016392477349244,
   0.4665053058779438,
   0.5218498508939933,
   0.48915220006550464,
   0.598094993610826,
   0.49971204289164595,
   0.46967527765747896,
   0.563514797508806
  ],
  "IFCA": [
   0.3738249697491538,
   0.3627880625935906,
   0.35555312534721045,
   0.3759335320844117,
   0.374510815817171,
   0.3866432219470102,
   0.39160411031045617,
   0.35575335824871446,
   0.3673601773544828,
   0.4222048721782051
  ],
  "Ditto": [
   0.40590632457809855,
   0.4032433003722566,
   0.35292144153745814,
   0.37172589483558793,
   0.4074308546242923,
   0.417114502834066,
   0.42189054801127757,
   0.39091207549875756,
   0.396968974295186,
   0.4336119249442218
  ],
  "PACFL": [
   0.49537662341546024,
   0.47237757325715896,
   0.4548491449533186,
   0.46832135213580345,
   0.516841144243624,
   0.4962095397397369,
   0.5656250761636199,
   0.5067509299567036,
   0.4514539359436881,
   0.5398708950215035
  ],
  "pTopoFL": [
   0.37432535934169103,
   0.36200436539026437,
   0.35790263612865536,
   0.3751791103990656,
   0.3736021211921842,
   0.38975016661923684,
   0.3969989939279312,
   0.3563511682710369,
   0.36855810817847745,
   0.42396051012684444
  ],
  "Random": [
   0.506262373475876,
   0.47797558632354475,
   0.42227545339072325,
   0.46623089233142584,
   0.5021894536985835,
   0.4755375833664494,
   0.5795631634950713,
   0.5088912997483899,
   0.4566493414549899,
   0.5401259522159525
  ],
  "Oracle": [
   0.3741293706561698,
   0.3621724546570229,
   0.3577132836361315,
   0.3748237547535759,
   0.3738673921982257,
   0.38621821764347775,
   0.39408196672045626,
   0.3563904001368517,
   0.36831333156479656,
   0.4233662329879629
  ],
  "ari": [
   1.0,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0
  ],
  "ari_pacfl": [
   0.0,
   0.0,
   -0.12,
   0.0,
   -0.12,
   0.0,
   0.0,
   0.0,
   0.16,
   0.0
  ],
  "rho_topo": [
   0.2925554027248207,
   0.31280512796123394,
   0.56107324449075,
   0.3871467605280846,
   0.2851351012970351,
   0.35218800241815523,
   0.42056099495010135,
   0.31311888736023674,
   0.4213785323420329,
   0.37523708714891485
  ],
  "rho_rand": [
   0.958694861614478,
   0.761601184759628,
   0.6928704888926269,
   0.8364520538234096,
   0.8455070946285349,
   0.7656758236575163,
   0.9226721400108268,
   0.9590323868002764,
   0.8361465721722874,
   0.848955029327345
  ],
  "rho_orac": [
   0.2925554027248207,
   0.31280512796123394,
   0.56107324449075,
   0.3871467605280846,
   0.2851351012970351,
   0.35218800241815523,
   0.42056099495010135,
   0.31311888736023674,
   0.4213785323420329,
   0.37523708714891485
  ],
  "gain": [
   0.1265595813990385,
   0.1304444427192349,
   0.10226128864483708,
   0.09132619547887821,
   0.14824772970180905,
   0.0994020334462678,
   0.20109599968289477,
   0.14336087462060904,
   0.10111716947900151,
   0.13955428738196152
  ]
 },
 "concept": {
  "FedAvg": [
   0.48979628139060194,
   0.4404580137641466,
   0.46341076193542047,
   0.47423970914745567,
   0.4861411672828347,
   0.44660134119929895,
   0.5257184657219409,
   0.45661662084911686,
   0.5239618229672361,
   0.4677288834101179
  ],
  "IFCA": [
   0.3974576452873498,
   0.2965241805749815,
   0.34951927716112335,
   0.3538013976771255,
   0.33515281090750904,
   0.3343017466970862,
   0.37412113827913385,
   0.3332445940536609,
   0.36431113043624797,
   0.45851760774587996
  ],
  "Ditto": [
   0.4043134208822739,
   0.343512833100983,
   0.3667538649194637,
   0.37164446352376146,
   0.38807261731139864,
   0.35001947511493786,
   0.4058391713416069,
   0.38197228210401574,
   0.4042043073901149,
   0.3682710483367816
  ],
  "PACFL": [
   0.4662599956470904,
   0.42049995062855655,
   0.44770675097275875,
   0.47844218231743474,
   0.46149492834642475,
   0.4541715678663166,
   0.5220264426596036,
   0.46190180782869145,
   0.5059419685081976,
   0.4221796444108121
  ],
  "pTopoFL": [
   0.5122781572225719,
   0.4008125971072295,
   0.46812663480632116,
   0.4328315491115834,
   0.4788995621690729,
   0.43959309734964197,
   0.5118737254601424,
   0.463308099040246,
   0.5281867481811816,
   0.4574335978394628
  ],
  "Random": [
   0.4900464337607947,
   0.42791579407433034,
   0.4539765137516344,
   0.4645309297604874,
   0.46149492834642475,
   0.43977914703925375,
   0.5074137405014854,
   0.44903499591709745,
   0.5109100931260561,
   0.45058390868029957
  ],
  "Oracle": [
   0.3954514620225331,
   0.2976086918509323,
   0.3496588490826122,
   0.35393108660450456,
   0.33801691257685434,
   0.33414921394065533,
   0.3752844725760172,
   0.3344707199900325,
   0.3676425028891344,
   0.3229209739533658
  ],
  "ari": [
   0.0,
   -0.08247422680412371,
   -0.08247422680412371,
   0.16,
   0.0,
   -0.08247422680412371,
   0.0,
   0.0,
   -0.08247422680412371,
   0.0
  ],
  "ari_pacfl": [
   0.16,
   0.16,
   -0.08247422680412371,
   -0.08247422680412371,
   0.0,
   -0.08247422680412371,
   -0.12,
   -0.12,
   -0.08247422680412371,
   0.16
  ],
  "rho_topo": [
   0.9415840140627948,
   0.7400689474934531,
   0.9544366518456724,
   0.7704467765663794,
   0.8123313791601939,
   0.905821428969171,
   0.9004204886126156,
   0.814401240488097,
   0.8865159328195846,
   0.8730530996512417
  ],
  "rho_rand": [
   0.7925439513453891,
   0.8409749036341213,
   0.8537373746439014,
   0.8929262035812557,
   0.8762307216178614,
   0.8656552374510736,
   0.8132914078064243,
   0.8654359080266435,
   0.859418217891395,
   0.8336534697967487
  ],
  "rho_orac": [
   0.3832173420160222,
   0.3236078356044613,
   0.4274953290661698,
   0.32357518970024085,
   0.409210616116435,
   0.36854877360443933,
   0.2506102787107923,
   0.4125158411854857,
   0.2991165142663124,
   0.35281702546855437
  ],
  "gain": [
   -0.022481875831969922,
   0.03964541665691712,
   -0.004715872870900695,
   0.04140816003587228,
   0.007241605113761762,
   0.007008243849656981,
   0.013844740261798494,
   -0.006691478191129141,
   -0.004224925213945463,
   0.010295285570655122
  ]
 },
 "geometry": {
  "FedAvg": [
   0.3837855208275452,
   0.35110590463869634,
   0.39464704332385425,
   0.3928620813857338,
   0.35149690006038464,
   0.41061029492490736,
   0.37980849812346645,
   0.3846632061710837,
   0.32775914303744336,
   0.40877849877202194
  ],
  "IFCA": [
   0.378417428299656,
   0.3506923878558971,
   0.37124823523167727,
   0.3900222740221623,
   0.35391164101734485,
   0.429392033876114,
   0.37750490684027693,
   0.36034614449683583,
   0.3079422181408465,
   0.4185190790247931
  ],
  "Ditto": [
   0.3763047023347312,
   0.35695447805395625,
   0.36158030924206425,
   0.3669766355096909,
   0.3499392424677903,
   0.4198938006045314,
   0.37454494829422175,
   0.3636009935467059,
   0.3059031606703096,
   0.40257946945442813
  ],
  "PACFL": [
   0.39208718746830074,
   0.35348499560462787,
   0.3982204888526554,
   0.39945527028772543,
   0.3644919426618208,
   0.425934096901004,
   0.3866118017460487,
   0.3767154732817381,
   0.32112067011527845,
   0.4138293252011319
  ],
  "pTopoFL": [
   0.3770070336102327,
   0.35366456011991737,
   0.39830605477961334,
   0.3985649723935491,
   0.34673250869407707,
   0.4259319388609485,
   0.39315132004781245,
   0.376161146146173,
   0.3200093323464116,
   0.4147480140720296
  ],
  "Random": [
   0.38798669866970803,
   0.362938339809748,
   0.4067402200874563,
   0.3967298603785416,
   0.35154092482592764,
   0.4169628752957754,
   0.3769468908718329,
   0.3738521331168214,
   0.32841700612945207,
   0.4047920824391414
  ],
  "Oracle": [
   0.3768064382984879,
   0.36299817839227505,
   0.3707986872745276,
   0.36418086362029306,
   0.3529700228008642,
   0.425934096901004,
   0.38849985495047057,
   0.3822907449585962,
   0.3280025346265168,
   0.4067878767110956
  ],
  "ari": [
   1.0,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0
  ],
  "ari_pacfl": [
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0
  ],
  "rho_topo": [
   0.6941541556707246,
   0.7400852352004327,
   0.8156160567827859,
   0.7185028852590553,
   0.8972800802177823,
   0.7219840095577957,
   0.8337592485187361,
   0.8147581916827625,
   0.7704645947319426,
   0.7629500900839019
  ],
  "rho_rand": [
   0.8672152612231359,
   0.9461494612062711,
   0.9153681347890052,
   0.9039765045529677,
   0.868133343966429,
   0.863187098426204,
   0.8326772917158992,
   0.8229592005868072,
   0.909028011825538,
   0.8804623900264609
  ],
  "rho_orac": [
   0.6941541556707246,
   0.8089664652657828,
   0.7171183129980002,
   0.6405683213480244,
   0.6852618024901285,
   0.7219840095577957,
   0.8352980669710025,
   0.8092704092287053,
   0.7330640462101986,
   0.7160304083705539
  ],
  "gain": [
   0.006778487217312501,
   -0.0025586554812210283,
   -0.003659011455759087,
   -0.005702891007815292,
   0.004764391366307574,
   -0.01532164393604113,
   -0.013342821924345993,
   0.008502060024910663,
   0.0077498106910317555,
   -0.005969515300007666
  ]
 }
}

==> results_v2/json/continual.json <==
{
 "auc": [
  1.0,
  1.0,
  1.0,
  1.0,
  1.0
 ],
 "tpr": [
  1.0,
  1.0,
  1.0,
  1.0,
  1.0
 ],
 "fpr": [
  0.0,
  0.0,
  0.0,
  0.0,
  0.0
 ]
}

==> results_v2/json/main.json <==
{
 "A": {
  "per": {
   "Local": [
    {
     "logloss": 0.44283312861196694,
     "auc": 0.8605663398038823,
     "bacc": 0.7781919151490895,
     "per_client": [
      0.4724640311330633,
      0.342898032503556,
      0.5321746174462615,
      0.41155372718361466,
      0.5041391700347254,
      0.31206548778847604,
      0.44129808680344085,
      0.4949052288128245
     ]
    },
    {
     "logloss": 0.35843825002923796,
     "auc": 0.8672912713472486,
     "bacc": 0.7598434535104364,
     "per_client": [
      0.4560653805436024,
      0.29029706865833116,
      0.26239900072701833,
      0.3577619235648581,
      0.6324551909812764,
      0.512277573527896,
      0.39805797179751023,
      0.204136817337097
     ]
    },
    {
     "logloss": 0.4495412070173883,
     "auc": 0.8467953108004673,
     "bacc": 0.7512186278854289,
     "per_client": [
      0.4847770679722585,
      0.39147205876204777,
      0.378943929014081,
      0.22693540826212438,
      0.5451443073011574,
      0.5300236469542975,
      0.6597707938445496,
      0.41579559051264026
     ]
    },
    {
     "logloss": 0.35566522201278916,
     "auc": 0.9021953855902195,
     "bacc": 0.8110999291811101,
     "per_client": [
      0.41649885904138734,
      0.3773135880304858,
      0.41910389326921793,
      0.3482526982822263,
      0.3170783310594616,
      0.26779091779978026,
      0.27351576544299444,
      0.4483746892853182
     ]
    },
    {
     "logloss": 0.3229601697033633,
     "auc": 0.9225134225134225,
     "bacc": 0.835995085995086,
     "per_client": [
      0.09228454698421427,
      0.3183921198288424,
      0.46536344814536845,
      0.35436768264997154,
      0.2062173343606128,
      0.41058227684078025,
      0.30488526267004085,
      0.2972529548055922
     ]
    },
    {
     "logloss": 0.4306137209633122,
     "auc": 0.8801372997711671,
     "bacc": 0.7949656750572083,
     "per_client": [
      0.3254367292504567,
      0.39910638492573997,
      0.6289323153571672,
      0.3106908186205545,
      0.5618879287242856,
      0.3425477886243627,
      0.3996147621259939,
      0.7733746586053166
     ]
    },
    {
     "logloss": 0.3427166801533696,
     "auc": 0.8891081000595593,
     "bacc": 0.7609440142942228,
     "per_client": [
      0.2850974076111877,
      0.19291541118138197,
      0.32400274513409366,
      0.5133273947678019,
      0.47098334388550384,
      0.3502572110028427,
      0.279161171607286,
      0.4343025589822146
     ]
    },
    {
     "logloss": 0.3992907968622365,
     "auc": 0.8860253999210606,
     "bacc": 0.7752780293004573,
     "per_client": [
      0.3556434343946255,
      0.3698977835256626,
      0.27714025775573053,
      0.5964126419298612,
      0.44791046070330465,
      0.43072555693037373,
      0.3170325278669328,
      0.5574560290493951
     ]
    },
    {
     "logloss": 0.42295356076961377,
     "auc": 0.8565471226021685,
     "bacc": 0.7363389244123189,
     "per_client": [
      0.45709900558371985,
      0.40301975881138263,
      0.2717286650969374,
      0.49527390496807694,
      0.666060063660217,
      0.5632111646928224,
      0.2930370791318666,
      0.3704233675587422
     ]
    },
    {
     "logloss": 0.43591631610502285,
     "auc": 0.8643861293345829,
     "bacc": 0.7466260543580132,
     "per_client": [
      0.41518800916615917,
      0.35952644383220367,
      0.42277586747649276,
      0.721156554755324,
      0.6904542199448563,
      0.4037598703214088,
      0.35036654440858206,
      0.4359225678110333
     ]
    }
   ],
   "FedAvg": [
    {
     "logloss": 0.5090091670281528,
     "auc": 0.8065339203522113,
     "bacc": 0.7216079647788674,
     "per_client": [
      0.5043536844151512,
      0.476340400427219,
      0.4878552386421127,
      0.579241898371054,
      0.540457343010098,
      0.3595472580708165,
      0.5410810433668991,
      0.6068959883830106
     ]
    },
    {
     "logloss": 0.3906771474054975,
     "auc": 0.8292813092979127,
     "bacc": 0.6542931688804554,
     "per_client": [
      0.6176913322610313,
      0.3294053645672938,
      0.3298108362136156,
      0.38933826310565633,
      0.3953987093376447,
      0.5333314349955274,
      0.44978430197672414,
      0.3346333598864051
     ]
    },
    {
     "logloss": 0.4850888650663362,
     "auc": 0.8001047415703179,
     "bacc": 0.6929259154816099,
     "per_client": [
      0.5331450398129992,
      0.46800718261248925,
      0.40220741146262845,
      0.29890309856090724,
      0.609106372585023,
      0.5265498217149227,
      0.38037782353902516,
      0.5676546099175372
     ]
    },
    {
     "logloss": 0.3880324057738888,
     "auc": 0.8797942524879794,
     "bacc": 0.7238808751723882,
     "per_client": [
      0.34501026567377246,
      0.40604992650505156,
      0.360409039870404,
      0.3508030506110524,
      0.3905557268042059,
      0.3282876702755749,
      0.3729824721496976,
      0.48960003595590024
     ]
    },
    {
     "logloss": 0.41103994629895446,
     "auc": 0.8650923650923651,
     "bacc": 0.7063882063882063,
     "per_client": [
      0.1956536397849427,
      0.5172278006155967,
      0.4412920119891973,
      0.39438585294876916,
      0.28894759845758694,
      0.504021215386588,
      0.3516051098500686,
      0.4522899882406968
     ]
    },
    {
     "logloss": 0.49350650628159665,
     "auc": 0.8212356979405034,
     "bacc": 0.7437070938215102,
     "per_client": [
      0.3471652804480809,
      0.5262582551950954,
      0.6586869662762641,
      0.6593179430174518,
      0.5189789812013155,
      0.5075615237610664,
      0.39401664356986726,
      0.5417348535436903
     ]
    },
    {
     "logloss": 0.379408067301249,
     "auc": 0.850357355568791,
     "bacc": 0.6934187016081,
     "per_client": [
      0.40742976374724754,
      0.24483990007744902,
      0.3248040252267486,
      0.47406973416469556,
      0.5132169875918496,
      0.34307710966444543,
      0.26208800840417823,
      0.5705609177022815
     ]
    },
    {
     "logloss": 0.474644057195814,
     "auc": 0.831092846694992,
     "bacc": 0.7124167072972534,
     "per_client": [
      0.45680343316746347,
      0.3694348750885361,
      0.38720959813093475,
      0.48336547122861756,
      0.4675040440301124,
      0.6101687176401948,
      0.5331706738753818,
      0.5121737392131879
     ]
    },
    {
     "logloss": 0.467769386447477,
     "auc": 0.8016865906774163,
     "bacc": 0.6516232663021654,
     "per_client": [
      0.5485333038086759,
      0.4722852796589511,
      0.36146647932167364,
      0.5812239881967353,
      0.3960360615575362,
      0.6009146435045134,
      0.32799395784286256,
      0.3908889027462528
     ]
    },
    {
     "logloss": 0.5130001369715779,
     "auc": 0.8174789128397376,
     "bacc": 0.7290534208059981,
     "per_client": [
      0.6206309871529947,
      0.6680246796868355,
      0.6511025589964999,
      0.5552733721757079,
      0.4163199663764938,
      0.3734712148751388,
      0.3223050467614731,
      0.7015286400130984
     ]
    }
   ],
   "FedProx": [
    {
     "logloss": 0.5090824838790426,
     "auc": 0.8063338002801681,
     "bacc": 0.7229962977786673,
     "per_client": [
      0.5027357855429992,
      0.4771311451129032,
      0.48894314129271244,
      0.5769896808985094,
      0.5409502090641223,
      0.3595849361076329,
      0.5419221157987242,
      0.606628258169971
     ]
    },
    {
     "logloss": 0.3880881258243817,
     "auc": 0.8306451612903226,
     "bacc": 0.6542931688804554,
     "per_client": [
      0.606059566096682,
      0.33186947188750077,
      0.3275895035697496,
      0.38983822277163266,
      0.39577523360155387,
      0.5338156362050377,
      0.43798345611455003,
      0.32883409136568886
     ]
    },
    {
     "logloss": 0.4849802898668451,
     "auc": 0.7996213189380816,
     "bacc": 0.6929259154816099,
     "per_client": [
      0.5338131602520105,
      0.4684552931865193,
      0.4012014398685501,
      0.30050999451828875,
      0.6077667921041251,
      0.525567760969568,
      0.37992902275534507,
      0.5694852243461269
     ]
    },
    {
     "logloss": 0.38752131969214093,
     "auc": 0.8805024413880502,
     "bacc": 0.7289313802228932,
     "per_client": [
      0.3446514780351613,
      0.406261967029769,
      0.3602279667507009,
      0.35049061736659437,
      0.3889453616584282,
      0.3279909705865469,
      0.3742224759536897,
      0.48749587269670513
     ]
    },
    {
     "logloss": 0.41054652589953283,
     "auc": 0.8653198653198653,
     "bacc": 0.7041359541359542,
     "per_client": [
      0.196171019750597,
      0.5169540381443802,
      0.44235498454069394,
      0.394021750129898,
      0.2891098708965326,
      0.5011614313952305,
      0.3496363193525228,
      0.45463221040288426
     ]
    },
    {
     "logloss": 0.4926002043221852,
     "auc": 0.8222425629290618,
     "bacc": 0.7340961098398169,
     "per_client": [
      0.3474829849245579,
      0.5291174306035173,
      0.6606108949350982,
      0.6478680420358829,
      0.5204339471939304,
      0.4983272692067974,
      0.3989601525951913,
      0.5453613892873306
     ]
    },
    {
     "logloss": 0.3788741719766156,
     "auc": 0.8511018463371054,
     "bacc": 0.700565812983919,
     "per_client": [
      0.40725799751338404,
      0.24406673974133675,
      0.32524718935471914,
      0.4699020849217488,
      0.5134404679484913,
      0.34495921480860275,
      0.2609631896247321,
      0.5704931057422871
     ]
    },
    {
     "logloss": 0.47367753570751103,
     "auc": 0.8315804137354601,
     "bacc": 0.7072972533723387,
     "per_client": [
      0.45889116955850967,
      0.37166366019111385,
      0.38643067026790434,
      0.48551120750597426,
      0.4704784596969243,
      0.6039261734705138,
      0.5264757017290772,
      0.5099337054292011
     ]
    },
    {
     "logloss": 0.4676238532175109,
     "auc": 0.8013776912859482,
     "bacc": 0.6533067679856671,
     "per_client": [
      0.5486684256032338,
      0.4719503901188022,
      0.36082388282644384,
      0.5820336077141958,
      0.39762483401265447,
      0.6019530266278792,
      0.32699143264412495,
      0.3892619545984509
     ]
    },
    {
     "logloss": 0.5103126912652138,
     "auc": 0.8181349578256795,
     "bacc": 0.7342080599812558,
     "per_client": [
      0.6174562960688925,
      0.6571056165638665,
      0.6451266937392973,
      0.5569344189901553,
      0.4179500370640493,
      0.3748056672376056,
      0.32367048397016696,
      0.6918388119078497
     ]
    }
   ],
   "SCAFFOLD": [
    {
     "logloss": 0.5104113810287451,
     "auc": 0.8065339203522113,
     "bacc": 0.7328647188312988,
     "per_client": [
      0.48871928336163367,
      0.48152937666585927,
      0.49583540432641743,
      0.5554230887613478,
      0.5476180080674106,
      0.35778717172901625,
      0.5511918380199918,
      0.6112971684085967
     ]
    },
    {
     "logloss": 0.37225206785282905,
     "auc": 0.8430977229601518,
     "bacc": 0.6736242884250474,
     "per_client": [
      0.517465907815933,
      0.35627988199369226,
      0.31428481030740485,
      0.40066508981069304,
      0.4020866938331886,
      0.5462395996160101,
      0.34690882136804163,
      0.28706240204082145
     ]
    },
    {
     "logloss": 0.4867383573595021,
     "auc": 0.7986947588929622,
     "bacc": 0.7026346533456875,
     "per_client": [
      0.5430595718940169,
      0.4730851061648106,
      0.39429899876502245,
      0.3137563003669298,
      0.6032406782956194,
      0.5197412693858504,
      0.37132865516751423,
      0.591375475045472
     ]
    },
    {
     "logloss": 0.3831738352984762,
     "auc": 0.882179730888218,
     "bacc": 0.7440828953744083,
     "per_client": [
      0.3425408784797622,
      0.40953016187057495,
      0.3587593455536813,
      0.3479998497792965,
      0.37349520491298877,
      0.32624583283080466,
      0.38663530033483906,
      0.4671062400891638
     ]
    },
    {
     "logloss": 0.4085868769824542,
     "auc": 0.8632268632268633,
     "bacc": 0.7226317226317227,
     "per_client": [
      0.19601380049303038,
      0.5199086891590781,
      0.4580654005775931,
      0.39174135837882207,
      0.28719415390245473,
      0.4814072135669877,
      0.3301380029518428,
      0.48326691886787737
     ]
    },
    {
     "logloss": 0.49918310767299584,
     "auc": 0.8164759725400458,
     "bacc": 0.7358123569794051,
     "per_client": [
      0.3585156408022308,
      0.564384852848696,
      0.6873263856002584,
      0.584117627877732,
      0.5503323982205304,
      0.4421457017905604,
      0.44614735257470906,
      0.5851215441058124
     ]
    },
    {
     "logloss": 0.37829470456841535,
     "auc": 0.8522185824895772,
     "bacc": 0.6862715902322811,
     "per_client": [
      0.4013809735437346,
      0.24379908542708428,
      0.3320298883473143,
      0.45122755821149935,
      0.5172225199729875,
      0.3583147324300859,
      0.2585249975194354,
      0.5729118962928403
     ]
    },
    {
     "logloss": 0.46971488240371023,
     "auc": 0.8315107613011075,
     "bacc": 0.7157716328852359,
     "per_client": [
      0.4850539665666886,
      0.39372485668204765,
      0.37741096885879644,
      0.510121741146677,
      0.5030217335929541,
      0.5551162489181851,
      0.46972951011619957,
      0.5026138105714342
     ]
    },
    {
     "logloss": 0.46756477947074476,
     "auc": 0.8016248107991227,
     "bacc": 0.6491829611095666,
     "per_client": [
      0.5534906992690818,
      0.4722210430543745,
      0.35672581478275306,
      0.5934368891946026,
      0.4088632139159628,
      0.6144111832819178,
      0.31416115917960524,
      0.37329609565728916
     ]
    },
    {
     "logloss": 0.4998982256565229,
     "auc": 0.8134020618556701,
     "bacc": 0.7290534208059981,
     "per_client": [
      0.6104410349129131,
      0.5881971962915874,
      0.6203935237648429,
      0.5789408678744095,
      0.43594605153238886,
      0.39058416477221464,
      0.33249308979816683,
      0.6361023737120985
     ]
    }
   ],
   "pFedMe": [
    {
     "logloss": 0.5087086508750744,
     "auc": 0.8077346407844707,
     "bacc": 0.7366670002001201,
     "per_client": [
      0.48722301453412586,
      0.47711384754876424,
      0.49836027198024174,
      0.5502337118290987,
      0.5439553186710552,
      0.35963589840274457,
      0.5490505133107805,
      0.6087324896828074
     ]
    },
    {
     "logloss": 0.37286093325726705,
     "auc": 0.842860531309298,
     "bacc": 0.6629506641366224,
     "per_client": [
      0.5141298060389029,
      0.3529724720160866,
      0.31788274033518976,
      0.3959171107211398,
      0.39896149603531583,
      0.5540209323339114,
      0.35486062902098164,
      0.29201573692514754
     ]
    },
    {
     "logloss": 0.483483208672016,
     "auc": 0.8001853120090239,
     "bacc": 0.704709342142368,
     "per_client": [
      0.5362131210248651,
      0.4662569529926023,
      0.3947352984683264,
      0.317660013155458,
      0.5974492490566544,
      0.5188232975315648,
      0.3808494992539007,
      0.577118344580988
     ]
    },
    {
     "logloss": 0.3857469820782446,
     "auc": 0.8813969957881397,
     "bacc": 0.7358269037235827,
     "per_client": [
      0.3386484754321256,
      0.40743159966930953,
      0.3618474135280667,
      0.35017468042663286,
      0.3836125969904833,
      0.3301119727482402,
      0.38423321553172946,
      0.47288244092901355
     ]
    },
    {
     "logloss": 0.40859323876934917,
     "auc": 0.8641823641823642,
     "bacc": 0.7271362271362272,
     "per_client": [
      0.2000337955431962,
      0.5192756796195748,
      0.44910337490714075,
      0.3916473650387395,
      0.2945827031080601,
      0.47861778280419265,
      0.33256475371889854,
      0.48304293493809014
     ]
    },
    {
     "logloss": 0.4961360518563876,
     "auc": 0.8186270022883295,
     "bacc": 0.7410755148741419,
     "per_client": [
      0.3590973202027286,
      0.5572527056987842,
      0.6761593010554138,
      0.5820965127610439,
      0.5428167112899025,
      0.44841623049738155,
      0.44169776716234294,
      0.5762568193582681
     ]
    },
    {
     "logloss": 0.3786438913728329,
     "auc": 0.8535214413341274,
     "bacc": 0.6862715902322811,
     "per_client": [
      0.4102833348350501,
      0.24604667306569733,
      0.33272941251482396,
      0.44689490537645565,
      0.5112826803363035,
      0.35611147594343173,
      0.26138399068224655,
      0.568557879201686
     ]
    },
    {
     "logloss": 0.4667997555511956,
     "auc": 0.8345986858907386,
     "bacc": 0.7089689117968007,
     "per_client": [
      0.4776600467125221,
      0.3922758787685143,
      0.3780220376119307,
      0.5066813862488706,
      0.49869514292540085,
      0.5521744992116414,
      0.466086238596608,
      0.5026441595488084
     ]
    },
    {
     "logloss": 0.46433480595280624,
     "auc": 0.8036944367219596,
     "bacc": 0.6571371204398728,
     "per_client": [
      0.5491499435732689,
      0.4691344451880054,
      0.3524669133770506,
      0.5880102641770755,
      0.40789134581328507,
      0.6055486265973857,
      0.31820702756593094,
      0.3696150636002656
     ]
    },
    {
     "logloss": 0.49903096630276317,
     "auc": 0.8151827553889409,
     "bacc": 0.7270852858481724,
     "per_client": [
      0.6064556308505145,
      0.5852981482759485,
      0.619862188127248,
      0.5728859915569559,
      0.4315981552719854,
      0.389504558331664,
      0.33607477379707845,
      0.6350948047978463
     ]
    }
   ],
   "Ditto": [
    {
     "logloss": 0.4641732052200792,
     "auc": 0.8438312987792675,
     "bacc": 0.7608690214128477,
     "per_client": [
      0.44291338280287756,
      0.3716878502615167,
      0.5435789059641689,
      0.41035437876753733,
      0.5075737768115807,
      0.30028625318789964,
      0.5202989367628702,
      0.5721119967851113
     ]
    },
    {
     "logloss": 0.3299872741561986,
     "auc": 0.8833610056925996,
     "bacc": 0.7438330170777989,
     "per_client": [
      0.4215428932244388,
      0.2893536500367331,
      0.27708965469441715,
      0.3420913610496169,
      0.4509573347662491,
      0.4935672348114615,
      0.30173030099776815,
      0.23841036028508383
     ]
    },
    {
     "logloss": 0.4399977282768415,
     "auc": 0.8377311364460379,
     "bacc": 0.7525480401240785,
     "per_client": [
      0.46828490721226473,
      0.45080348357805855,
      0.3668654548783108,
      0.25396769796984703,
      0.5735968309542834,
      0.46445647956745867,
      0.4157555662084574,
      0.4597096417612099
     ]
    },
    {
     "logloss": 0.3552545791469774,
     "auc": 0.9020090200902009,
     "bacc": 0.769819970926982,
     "per_client": [
      0.3738649816116936,
      0.3804355150519225,
      0.3783234380526135,
      0.3293139973481118,
      0.3248711476516588,
      0.30180173762324514,
      0.35691275834209396,
      0.4055353026052394
     ]
    },
    {
     "logloss": 0.3421045039687231,
     "auc": 0.913049413049413,
     "bacc": 0.7720447720447721,
     "per_client": [
      0.1552575184538421,
      0.374525707417451,
      0.3737522835137516,
      0.3661792668598886,
      0.22180474801283434,
      0.4143525250614714,
      0.3119592937060094,
      0.36067106624561496
     ]
    },
    {
     "logloss": 0.44467260335909675,
     "auc": 0.8647597254004576,
     "bacc": 0.7601830663615561,
     "per_client": [
      0.34925862529826956,
      0.4456582283015968,
      0.608423014368515,
      0.44658220908944546,
      0.5653683613582783,
      0.42607885299897513,
      0.3785796320742543,
      0.5454660285170821
     ]
    },
    {
     "logloss": 0.33792601222666035,
     "auc": 0.8910810005955926,
     "bacc": 0.7257296009529481,
     "per_client": [
      0.3189819834094161,
      0.20886862653833863,
      0.3421226331181162,
      0.4562214169775998,
      0.4515918562897853,
      0.32281372607683334,
      0.25201641502999933,
      0.44367000287126224
     ]
    },
    {
     "logloss": 0.3840792666694289,
     "auc": 0.8925495112720856,
     "bacc": 0.7634255067214599,
     "per_client": [
      0.3554025324107143,
      0.32263728703029,
      0.32364200792608633,
      0.45335904147455736,
      0.4286599983999369,
      0.4275623070807702,
      0.32636716919234177,
      0.5289929808637236
     ]
    },
    {
     "logloss": 0.4288487826925378,
     "auc": 0.8411021530287586,
     "bacc": 0.7088159886325024,
     "per_client": [
      0.5154028106114626,
      0.4111095464890451,
      0.2939091898776774,
      0.5459269930934175,
      0.4544087551559504,
      0.5557238734452836,
      0.2887053277930124,
      0.3498275646066912
     ]
    },
    {
     "logloss": 0.4486595984056327,
     "auc": 0.8477975632614808,
     "bacc": 0.7478444236176195,
     "per_client": [
      0.5018878620379238,
      0.46618542427771237,
      0.5543848357317854,
      0.5720022298735818,
      0.4472260196805217,
      0.34971044338847357,
      0.32335910328141215,
      0.5504854791963316
     ]
    }
   ],
   "IFCA": [
    {
     "logloss": 0.4068473360719301,
     "auc": 0.8887332399439664,
     "bacc": 0.8036321793075846,
     "per_client": [
      0.39979992779413,
      0.3447451771135866,
      0.4702405569462751,
      0.36606781891110385,
      0.4800565308892676,
      0.24203825080610897,
      0.4094223718415091,
      0.48879645574125213
     ]
    },
    {
     "logloss": 0.31035025109388614,
     "auc": 0.8969995256166983,
     "bacc": 0.7785815939278937,
     "per_client": [
      0.48697913754549704,
      0.2627676830659062,
      0.3169664297535234,
      0.273574225176426,
      0.3656346425839503,
      0.3891393067136851,
      0.35384969719119275,
      0.23365671200828794
     ]
    },
    {
     "logloss": 0.4573629002023858,
     "auc": 0.8300366595496113,
     "bacc": 0.7435442935986787,
     "per_client": [
      0.571802113116707,
      0.43092388634116613,
      0.36485831858143675,
      0.2621793614358404,
      0.5657895293075809,
      0.46112680094431474,
      0.3859157881016725,
      0.567864562334265
     ]
    },
    {
     "logloss": 0.3388944752194575,
     "auc": 0.9103581944910358,
     "bacc": 0.8078944425807895,
     "per_client": [
      0.4221454434751484,
      0.3660041478741077,
      0.3121870712258991,
      0.34145783048910483,
      0.3242345704524493,
      0.2679936548243325,
      0.30120354170012864,
      0.36840604373481595
     ]
    },
    {
     "logloss": 0.33980872024255726,
     "auc": 0.911001911001911,
     "bacc": 0.8051460551460552,
     "per_client": [
      0.18368926309865116,
      0.39159174273550695,
      0.36398130909856313,
      0.3603473680179996,
      0.142100882969492,
      0.45540235318612576,
      0.27812512973966835,
      0.35581203978303055
     ]
    },
    {
     "logloss": 0.38600428251493113,
     "auc": 0.9015560640732265,
     "bacc": 0.8064073226544622,
     "per_client": [
      0.3072523245200905,
      0.4873946063189692,
      0.476920949214772,
      0.3779303757000471,
      0.4042592453716693,
      0.29603864466480084,
      0.392428629443946,
      0.48759462805110615
     ]
    },
    {
     "logloss": 0.3152467520628715,
     "auc": 0.9041840381179274,
     "bacc": 0.7752382370458606,
     "per_client": [
      0.292004282028099,
      0.18801075984077967,
      0.26614796440912203,
      0.4588647722345712,
      0.43234415404572574,
      0.32539212578907256,
      0.21948078733450024,
      0.4432214326675217
     ]
    },
    {
     "logloss": 0.39601799947460636,
     "auc": 0.8835411297624852,
     "bacc": 0.782115576606069,
     "per_client": [
      0.35503775662300124,
      0.3036748533582474,
      0.3951717201667635,
      0.44918797694724005,
      0.41598931534028594,
      0.4554348262263792,
      0.35278978546063244,
      0.4951272689082851
     ]
    },
    {
     "logloss": 0.46088865831152115,
     "auc": 0.8128687486485652,
     "bacc": 0.6740956970314769,
     "per_client": [
      0.5603883493963303,
      0.4609746958114503,
      0.338288317068954,
      0.5975231309107861,
      0.40937811093684384,
      0.5632109584189726,
      0.31619301050751486,
      0.3676114557705265
     ]
    },
    {
     "logloss": 0.5227533353772266,
     "auc": 0.8049671977507029,
     "bacc": 0.7276944704779756,
     "per_client": [
      0.6255220769822444,
      0.6536963479871973,
      0.6380872811477796,
      0.7211562900220595,
      0.42913427167938106,
      0.3838048348646825,
      0.3294883597943182,
      0.6850481233440178
     ]
    }
   ],
   "PACFL": [
    {
     "logloss": 0.41025053509865334,
     "auc": 0.885981588953372,
     "bacc": 0.7904742845707424,
     "per_client": [
      0.4023107578369133,
      0.34546754255094386,
      0.4711142858630733,
      0.37040748075325436,
      0.4811859840602531,
      0.24646688828725985,
      0.4192448045092541,
      0.49454725360904817
     ]
    },
    {
     "logloss": 0.30910667097234157,
     "auc": 0.89771110056926,
     "bacc": 0.7859345351043643,
     "per_client": [
      0.4793784100675256,
      0.26319233715360807,
      0.312941431171654,
      0.2769713284686204,
      0.3616236915440337,
      0.3976175404042138,
      0.34046341112652656,
      0.23487061608737764
     ]
    },
    {
     "logloss": 0.45651171770333826,
     "auc": 0.8305603674012005,
     "bacc": 0.7456189823953592,
     "per_client": [
      0.5628999307732703,
      0.4356370892778859,
      0.36342593347990654,
      0.2633135690954139,
      0.5671682759643406,
      0.4578194224812925,
      0.3790997974974289,
      0.5710482982577489
     ]
    },
    {
     "logloss": 0.33886181283445094,
     "auc": 0.9106191061910619,
     "bacc": 0.7996384509299639,
     "per_client": [
      0.40933055714892336,
      0.3651330680066251,
      0.31256946350770504,
      0.33629595134239026,
      0.32760560162297714,
      0.26916979911944483,
      0.3046622186399459,
      0.3735910378514214
     ]
    },
    {
     "logloss": 0.3806106882213316,
     "auc": 0.8865228865228866,
     "bacc": 0.7652880152880153,
     "per_client": [
      0.19475897744515347,
      0.36652627779489677,
      0.5586520614825509,
      0.36857687832092073,
      0.44383276952684114,
      0.47497912484133603,
      0.3109093542186704,
      0.34631004912753255
     ]
    },
    {
     "logloss": 0.3878942608388847,
     "auc": 0.9008695652173913,
     "bacc": 0.811670480549199,
     "per_client": [
      0.30686338534267604,
      0.4832989811408672,
      0.4840568904472037,
      0.39218273338051646,
      0.411561220841666,
      0.30512584296746786,
      0.384840222538394,
      0.4823713841749769
     ]
    },
    {
     "logloss": 0.34592156341791974,
     "auc": 0.8795413936867182,
     "bacc": 0.7457564026206075,
     "per_client": [
      0.2875885182104387,
      0.23291682418213727,
      0.29705888959620613,
      0.44566801244597903,
      0.42191065666928407,
      0.31020335597338033,
      0.23473170373387175,
      0.6583746808620707
     ]
    },
    {
     "logloss": 0.39625852829869257,
     "auc": 0.8828910403751944,
     "bacc": 0.7787142160618514,
     "per_client": [
      0.35485727993912564,
      0.3037897735385783,
      0.3925856192772466,
      0.4463439463347415,
      0.41544675117059454,
      0.459049625783376,
      0.3566969630267368,
      0.49470724723139176
     ]
    },
    {
     "logloss": 0.40467559308199225,
     "auc": 0.8605010348129615,
     "bacc": 0.7175269514719056,
     "per_client": [
      0.4627921726333758,
      0.47778330106852046,
      0.27345750782012557,
      0.49671419167963443,
      0.4879875891568209,
      0.49617133021498594,
      0.2538735278675034,
      0.31276800203605704
     ]
    },
    {
     "logloss": 0.40637571235258596,
     "auc": 0.8833645735707591,
     "bacc": 0.761480787253983,
     "per_client": [
      0.48459110308471043,
      0.4085672710584822,
      0.4408892030444529,
      0.4859491651938245,
      0.382283890596491,
      0.32530187517831494,
      0.3023499936371904,
      0.5553678362970756
     ]
    }
   ],
   "pTopoFL": [
    {
     "logloss": 0.40952574560130317,
     "auc": 0.8867320392235342,
     "bacc": 0.7923754252551531,
     "per_client": [
      0.4021148322107461,
      0.3450235456188403,
      0.47041203824142125,
      0.37079044822394785,
      0.47936627233228934,
      0.2457846301320293,
      0.42031217897761475,
      0.49307580262392214
     ]
    },
    {
     "logloss": 0.30913699961244995,
     "auc": 0.89771110056926,
     "bacc": 0.7859345351043643,
     "per_client": [
      0.4793556658316637,
      0.262838923548149,
      0.3129336272201305,
      0.277793537972557,
      0.3615869841187962,
      0.39739482774939777,
      0.34043688104100484,
      0.23492177984215973
     ]
    },
    {
     "logloss": 0.4563846589702702,
     "auc": 0.8308423639366717,
     "bacc": 0.7456189823953592,
     "per_client": [
      0.5621163488952092,
      0.4356499973281691,
      0.3632745154699885,
      0.26267975214850514,
      0.5669053184352657,
      0.45872449845302493,
      0.3787026138297421,
      0.5707542891659345
     ]
    },
    {
     "logloss": 0.3388731069970625,
     "auc": 0.910730925491073,
     "bacc": 0.8046889559804689,
     "per_client": [
      0.4095132310544227,
      0.365379418446264,
      0.31235356179321233,
      0.33624680951963437,
      0.3273483432799735,
      0.269429136194718,
      0.30470162613759705,
      0.3735188689642404
     ]
    },
    {
     "logloss": 0.356369614267944,
     "auc": 0.9029029029029029,
     "bacc": 0.8000955500955501,
     "per_client": [
      0.1917795419323866,
      0.3757441085080064,
      0.5513444467989587,
      0.3627783087590598,
      0.1559818400744386,
      0.45641022704768847,
      0.29602095294141606,
      0.3671557099253765
     ]
    },
    {
     "logloss": 0.3878791906235278,
     "auc": 0.9008237986270022,
     "bacc": 0.811670480549199,
     "per_client": [
      0.306830529586117,
      0.48334111629518933,
      0.48415608710707003,
      0.39197554707491183,
      0.41148870114838176,
      0.3051008777768033,
      0.38484207654814834,
      0.48255097097231703
     ]
    },
    {
     "logloss": 0.31703246068436425,
     "auc": 0.9025461584276355,
     "bacc": 0.7803752233472305,
     "per_client": [
      0.296622165097381,
      0.19045663013985378,
      0.26889259984520014,
      0.45682210818632724,
      0.4331877773202766,
      0.3250391260899866,
      0.220080706397918,
      0.4479752399080816
     ]
    },
    {
     "logloss": 0.4024113017670712,
     "auc": 0.879036939007685,
     "bacc": 0.7719347124515336,
     "per_client": [
      0.3544021322310486,
      0.3044975793537107,
      0.36450970916892683,
      0.4471400039891013,
      0.416400423495877,
      0.5055493512446229,
      0.39921808782754165,
      0.4741226339017726
     ]
    },
    {
     "logloss": 0.40491502401614243,
     "auc": 0.8600376857257591,
     "bacc": 0.7192104531554073,
     "per_client": [
      0.4627551552533754,
      0.46998979244034755,
      0.2729404863338865,
      0.49937503958015017,
      0.48814272492454447,
      0.5053368803287566,
      0.2540558598413351,
      0.31264523370993963
     ]
    },
    {
     "logloss": 0.40628516227702466,
     "auc": 0.8831302717900656,
     "bacc": 0.761480787253983,
     "per_client": [
      0.48505495188575815,
      0.4087200879623884,
      0.4409645670023601,
      0.48580877445898,
      0.3822784998578987,
      0.3252486075176984,
      0.3024369423937474,
      0.5540185451583215
     ]
    }
   ],
   "Random": [
    {
     "logloss": 0.5145706702632962,
     "auc": 0.8012807684610767,
     "bacc": 0.7250475285171103,
     "per_client": [
      0.4589963230508252,
      0.4669436921480062,
      0.5079829336237671,
      0.5943858718890523,
      0.5246657097083093,
      0.3810763105289881,
      0.5659231881524109,
      0.6354708681888623
     ]
    },
    {
     "logloss": 0.3845089370181283,
     "auc": 0.8291034155597723,
     "bacc": 0.7311432637571158,
     "per_client": [
      0.4778153810104169,
      0.3052583995514087,
      0.2726993047178409,
      0.49769558594066154,
      0.36899658427160836,
      0.41425023791261806,
      0.9277912675289047,
      0.23715995172964527
     ]
    },
    {
     "logloss": 0.48122115533753107,
     "auc": 0.8049389678926802,
     "bacc": 0.6950408894976433,
     "per_client": [
      0.4987930431371418,
      0.4423842919862923,
      0.43517328683826756,
      0.375455995222103,
      0.5887611495603744,
      0.5056562539379352,
      0.37284684766607196,
      0.5393695947772149
     ]
    },
    {
     "logloss": 0.3899106983026378,
     "auc": 0.8724887248872488,
     "bacc": 0.7270863617727086,
     "per_client": [
      0.3486175615763912,
      0.4432856880641485,
      0.585134027143336,
      0.33239999128529024,
      0.3638704155848995,
      0.2674892355093034,
      0.37143868707980277,
      0.44204372877648485
     ]
    },
    {
     "logloss": 0.356653546068309,
     "auc": 0.9028574028574029,
     "bacc": 0.7899945399945401,
     "per_client": [
      0.1904141267588389,
      0.37605788752424035,
      0.548091012323374,
      0.3629542458795526,
      0.155919775123309,
      0.4586378336907372,
      0.2967847924504117,
      0.3670804328216058
     ]
    },
    {
     "logloss": 0.4724887792772813,
     "auc": 0.843020594965675,
     "bacc": 0.7524027459954233,
     "per_client": [
      0.3368747115625459,
      0.6769303107112089,
      0.5628305613644833,
      0.5255664565768658,
      0.570597407147198,
      0.404974071789596,
      0.4040980278905601,
      0.5385755347257519
     ]
    },
    {
     "logloss": 0.37823906208813396,
     "auc": 0.8478633114949374,
     "bacc": 0.7008636092912448,
     "per_client": [
      0.47243911384999965,
      0.2911841112876202,
      0.3137164581155251,
      0.4364799615663823,
      0.45047732421940306,
      0.3191883669552558,
      0.24404056067813085,
      0.5626364703494493
     ]
    },
    {
     "logloss": 0.4739327662970002,
     "auc": 0.8306749320888765,
     "bacc": 0.705613986208818,
     "per_client": [
      0.43476200031482726,
      0.37531486735031067,
      0.4126655171035023,
      0.4527592701845916,
      0.45748076145112754,
      0.575956448015914,
      0.5643019391224009,
      0.5324543313089934
     ]
    },
    {
     "logloss": 0.43591862353416944,
     "auc": 0.8343681462947518,
     "bacc": 0.6812930528526859,
     "per_client": [
      0.6020883154563891,
      0.4938527471645707,
      0.30622625877399196,
      0.514431341326412,
      0.3634288931048076,
      0.516613619220526,
      0.27619723846600713,
      0.3298709476975196
     ]
    },
    {
     "logloss": 0.5204048900951733,
     "auc": 0.8106841611996252,
     "bacc": 0.7232895970009372,
     "per_client": [
      0.5835926392119488,
      0.6538844002825259,
      0.6468577961688383,
      0.5677213552605188,
      0.42804874292062073,
      0.3946162121375589,
      0.3309175685876579,
      0.7546523369605289
     ]
    }
   ],
   "Oracle": [
    {
     "logloss": 0.41025053509865334,
     "auc": 0.885981588953372,
     "bacc": 0.7904742845707424,
     "per_client": [
      0.4023107578369133,
      0.34546754255094386,
      0.4711142858630733,
      0.37040748075325436,
      0.4811859840602531,
      0.24646688828725985,
      0.4192448045092541,
      0.49454725360904817
     ]
    },
    {
     "logloss": 0.30910667097234157,
     "auc": 0.89771110056926,
     "bacc": 0.7859345351043643,
     "per_client": [
      0.4793784100675256,
      0.26319233715360807,
      0.312941431171654,
      0.2769713284686204,
      0.3616236915440337,
      0.3976175404042138,
      0.34046341112652656,
      0.23487061608737764
     ]
    },
    {
     "logloss": 0.45651171770333826,
     "auc": 0.8305603674012005,
     "bacc": 0.7456189823953592,
     "per_client": [
      0.5628999307732703,
      0.4356370892778859,
      0.36342593347990654,
      0.2633135690954139,
      0.5671682759643406,
      0.4578194224812925,
      0.3790997974974289,
      0.5710482982577489
     ]
    },
    {
     "logloss": 0.33886181283445094,
     "auc": 0.9106191061910619,
     "bacc": 0.7996384509299639,
     "per_client": [
      0.40933055714892336,
      0.3651330680066251,
      0.31256946350770504,
      0.33629595134239026,
      0.32760560162297714,
      0.26916979911944483,
      0.3046622186399459,
      0.3735910378514214
     ]
    },
    {
     "logloss": 0.34032797541694704,
     "auc": 0.9111384111384111,
     "bacc": 0.8073983073983073,
     "per_client": [
      0.18493922386085535,
      0.39091983732529056,
      0.360823550008978,
      0.35992368598407376,
      0.14981773471128693,
      0.4542341450883243,
      0.2799787122362714,
      0.3569281361673343
     ]
    },
    {
     "logloss": 0.3878942608388847,
     "auc": 0.9008695652173913,
     "bacc": 0.811670480549199,
     "per_client": [
      0.30686338534267604,
      0.4832989811408672,
      0.4840568904472037,
      0.39218273338051646,
      0.411561220841666,
      0.30512584296746786,
      0.384840222538394,
      0.4823713841749769
     ]
    },
    {
     "logloss": 0.31705688624626177,
     "auc": 0.9026578320428826,
     "bacc": 0.7803752233472305,
     "per_client": [
      0.29662326682236184,
      0.19063456137063867,
      0.2689886531772439,
      0.4568670850070762,
      0.4331003416102175,
      0.32510442113177035,
      0.21981454545815518,
      0.44814530419347187
     ]
    },
    {
     "logloss": 0.39625852829869257,
     "auc": 0.8828910403751944,
     "bacc": 0.7787142160618514,
     "per_client": [
      0.35485727993912564,
      0.3037897735385783,
      0.3925856192772466,
      0.4463439463347415,
      0.41544675117059454,
      0.459049625783376,
      0.3566969630267368,
      0.49470724723139176
     ]
    },
    {
     "logloss": 0.40467559308199225,
     "auc": 0.8605010348129615,
     "bacc": 0.7175269514719056,
     "per_client": [
      0.4627921726333758,
      0.47778330106852046,
      0.27345750782012557,
      0.49671419167963443,
      0.4879875891568209,
      0.49617133021498594,
      0.2538735278675034,
      0.31276800203605704
     ]
    },
    {
     "logloss": 0.40637571235258596,
     "auc": 0.8833645735707591,
     "bacc": 0.761480787253983,
     "per_client": [
      0.48459110308471043,
      0.4085672710584822,
      0.4408892030444529,
      0.4859491651938245,
      0.382283890596491,
      0.32530187517831494,
      0.3023499936371904,
      0.5553678362970756
     ]
    }
   ]
  },
  "extra": {
   "ari": [
    1.0,
    1.0,
    1.0,
    1.0,
    0.4948453608247423,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0
   ],
   "ari_pacfl": [
    1.0,
    1.0,
    1.0,
    1.0,
    0.16,
    1.0,
    0.4948453608247423,
    1.0,
    1.0,
    1.0
   ],
   "rho_topo": [
    0.29662715046701377,
    0.5293172410621763,
    0.4930276601157617,
    0.3448698909393808,
    0.580192353491821,
    0.4073532175507483,
    0.4933510573583758,
    0.5265341466284956,
    0.44605201170240405,
    0.44751534346619526
   ],
   "rho_rand": [
    0.9493772086768923,
    0.7834645816202728,
    0.7643494306637925,
    0.7829440067644479,
    0.580192353491821,
    0.7394678326290016,
    0.9005362872732715,
    0.9560990359345363,
    0.7564479705123858,
    0.9082027839147598
   ],
   "rho_orac": [
    0.29662715046701377,
    0.5293172410621763,
    0.4930276601157617,
    0.3448698909393808,
    0.48971970763876743,
    0.4073532175507483,
    0.4933510573583758,
    0.5265341466284956,
    0.44605201170240405,
    0.44751534346619526
   ],
   "K": 8,
   "sizes": [
    117,
    82,
    157,
    64,
    74,
    140,
    250,
    131
   ],
   "rho_topo_algweights": [
    0.274984595960619,
    0.5282693879264769,
    0.49353342969366953,
    0.34382035463069144,
    0.5762760863343656,
    0.40722463152405575,
    0.4947352940338699,
    0.5159539267477972,
    0.4570585995416669,
    0.44744626075938354
   ]
  }
 },
 "B": {
  "per": {
   "Local": [
    {
     "logloss": 0.6105691483508048,
     "auc": 0.7682270916334661,
     "bacc": 0.7080577689243028,
     "per_client": [
      0.6685416520095478,
      0.6641668586611666,
      0.7232976522860715,
      0.8372270503745554,
      0.5060933131918132,
      0.5835533969981528,
      0.6579547617670644,
      0.4481601453910836,
      0.6153820198717849,
      0.40191498298686795
     ]
    },
    {
     "logloss": 0.6573456145888629,
     "auc": 0.7235142118863049,
     "bacc": 0.656673934108527,
     "per_client": [
      0.7622841514021701,
      0.7266077560066146,
      0.5228744621215058,
      0.7615875198141836,
      0.9242796850550874,
      0.6517894959684102,
      0.7639585258984558,
      0.4803108935173117,
      0.4608061394832085,
      0.5189575166216801
     ]
    },
    {
     "logloss": 0.6764146969130321,
     "auc": 0.7379726114903981,
     "bacc": 0.667215634606939,
     "per_client": [
      0.6343880342004288,
      0.7798196839636184,
      0.5895431958614186,
      0.3558564441135234,
      0.8717841726835719,
      0.7196467390290203,
      0.6044035945126589,
      0.6484564067914071,
      0.8487896503925233,
      0.7071175036761381
     ]
    },
    {
     "logloss": 0.5638418061870755,
     "auc": 0.8153531018337885,
     "bacc": 0.7501560671088567,
     "per_client": [
      0.6681180231158765,
      0.389694999131128,
      0.8254805732818211,
      0.6648137127305372,
      0.4755871285380896,
      0.4659829138130149,
      0.6158327236883834,
      0.5407877139931606,
      0.41889091943062223,
      0.5650706034528046
     ]
    },
    {
     "logloss": 0.6381655344678383,
     "auc": 0.7521110151824633,
     "bacc": 0.6778201267661985,
     "per_client": [
      0.537365598632228,
      0.6918353278480173,
      0.8507930882031322,
      0.7029765764884729,
      0.6133571459114939,
      0.5327778936509024,
      0.6602765131386812,
      0.5595881684954095,
      0.516662814473968,
      0.7160222178360769
     ]
    },
    {
     "logloss": 0.5484496859950481,
     "auc": 0.8347826086956521,
     "bacc": 0.7710641254715108,
     "per_client": [
      0.4901914392678249,
      0.5324521089017393,
      0.6881023646234534,
      0.5030520380413557,
      0.5632628658755784,
      0.5917952226521901,
      0.5449967186154819,
      0.6724444174801194,
      0.44974965352121343,
      0.45120546944896933
     ]
    },
    {
     "logloss": 0.6176307493934676,
     "auc": 0.7650396825396826,
     "bacc": 0.7015873015873015,
     "per_client": [
      0.6114068853040694,
      0.5694285568293878,
      0.5969264140466469,
      0.5357299015049842,
      0.7371849595993565,
      0.707602387325124,
      0.3947926611805879,
      0.6240074222734053,
      0.7247664470348704,
      0.676842652117164
     ]
    },
    {
     "logloss": 0.7251760806935564,
     "auc": 0.696821811728644,
     "bacc": 0.6236589497459062,
     "per_client": [
      0.8612967987363974,
      0.7570023205890378,
      0.9013550392685562,
      0.8349706278057797,
      0.6801842513692116,
      0.3763602580555609,
      0.6371139644978927,
      0.6704298166297021,
      0.6220271348870434,
      0.9149356830647166
     ]
    },
    {
     "logloss": 0.5856434088375498,
     "auc": 0.7985101744186046,
     "bacc": 0.7110586240310077,
     "per_client": [
      0.7565422589811741,
      0.7605028284534657,
      0.39759932698041617,
      0.5362224054421019,
      0.5769359685874129,
      0.5921474678236754,
      0.4076201709491757,
      0.5436863045221828,
      0.574267411825306,
      0.7109099448105867
     ]
    },
    {
     "logloss": 0.6266787074164786,
     "auc": 0.7568596285762088,
     "bacc": 0.6920696001338464,
     "per_client": [
      0.5967854915031648,
      0.627660654943228,
      0.634224004436448,
      0.372050460500419,
      0.690674193012168,
      0.6722006909874606,
      0.5335298605498318,
      0.6520383765161706,
      0.7891464004897202,
      0.6984769412261738
     ]
    }
   ],
   "FedAvg": [
    {
     "logloss": 0.6000269453373497,
     "auc": 0.7345219123505976,
     "bacc": 0.659581673306773,
     "per_client": [
      0.47967310565530025,
      0.589495545888109,
      0.6954960659603117,
      0.6669722264921616,
      0.5977450336600248,
      0.540571650012834,
      0.6651625511968258,
      0.5098726474272444,
      0.7255499908469664,
      0.5310518650187087
     ]
    },
    {
     "logloss": 0.5960068194772934,
     "auc": 0.7374232881136951,
     "bacc": 0.669452519379845,
     "per_client": [
      0.6983735618087397,
      0.5444849312633084,
      0.6149743879893911,
      0.5795484786890371,
      0.6500812008781441,
      0.6496772368549047,
      0.7272524263868563,
      0.45261396316226965,
      0.5275172554506393,
      0.5155447522896435
     ]
    },
    {
     "logloss": 0.5769670630021394,
     "auc": 0.7578552321635326,
     "bacc": 0.6766578831796224,
     "per_client": [
      0.5817708456147248,
      0.6269619137316967,
      0.4567518089194852,
      0.4867688201643767,
      0.5893699495368253,
      0.628604887450297,
      0.6227378595267036,
      0.5779777743447652,
      0.556838446903085,
      0.6416127041286633
     ]
    },
    {
     "logloss": 0.6224125055443308,
     "auc": 0.7176550916894264,
     "bacc": 0.64865392118611,
     "per_client": [
      0.7383838134016902,
      0.5724241558356653,
      0.6630089955425879,
      0.6459938636893396,
      0.5208053088467322,
      0.7191119216715419,
      0.5995222866258202,
      0.6009477281996866,
      0.5585495252915327,
      0.6023441357158859
     ]
    },
    {
     "logloss": 0.6044406137455813,
     "auc": 0.7152182610709849,
     "bacc": 0.6388216218492704,
     "per_client": [
      0.5498502951621154,
      0.5105149246281633,
      0.8580630496079676,
      0.6482730553688996,
      0.5276198511374062,
      0.5284810732061762,
      0.5180866471650429,
      0.5289829467406979,
      0.7144676403866983,
      0.6600666540526464
     ]
    },
    {
     "logloss": 0.5575018367362977,
     "auc": 0.7802064721064126,
     "bacc": 0.6938852491562437,
     "per_client": [
      0.5235517197422274,
      0.5265444624628876,
      0.5914259721992208,
      0.5804596074525015,
      0.5274675064076744,
      0.5149855145420722,
      0.5829850319671424,
      0.5533506911183199,
      0.4723483496448391,
      0.7018072641456927
     ]
    },
    {
     "logloss": 0.5796141340683719,
     "auc": 0.7656746031746032,
     "bacc": 0.7172123015873015,
     "per_client": [
      0.591336008941067,
      0.5922434416530865,
      0.5793319416907121,
      0.6162587358352715,
      0.47854619490967754,
      0.5915237581487087,
      0.5157891704073254,
      0.5741579603044867,
      0.6033481088454828,
      0.6541334416096142
     ]
    },
    {
     "logloss": 0.6023650975008338,
     "auc": 0.7261434217955957,
     "bacc": 0.6710897797854319,
     "per_client": [
      0.698158631965011,
      0.6016785215897167,
      0.6613715264720558,
      0.5905764056466374,
      0.5471745168389363,
      0.5258128510733171,
      0.5238447937605918,
      0.6549884249852804,
      0.5689645671849801,
      0.6523919894689495
     ]
    },
    {
     "logloss": 0.574012407987168,
     "auc": 0.7614462209302325,
     "bacc": 0.6966448643410853,
     "per_client": [
      0.558401291719965,
      0.5822151786008797,
      0.6412611651602586,
      0.4859643593158273,
      0.5196786132278646,
      0.5388632378979963,
      0.5266690968056489,
      0.489883191361911,
      0.7889809330320461,
      0.6082070127492827
     ]
    },
    {
     "logloss": 0.5872481026332592,
     "auc": 0.7345867492052869,
     "bacc": 0.6474820143884892,
     "per_client": [
      0.5056598192032956,
      0.5763863067083917,
      0.6863337280270111,
      0.5238096682100437,
      0.7007169037758357,
      0.5713905430662239,
      0.42431493440330115,
      0.6902668534362958,
      0.5392143964766043,
      0.6543878730255892
     ]
    }
   ],
   "FedProx": [
    {
     "logloss": 0.6002177859426261,
     "auc": 0.7331474103585658,
     "bacc": 0.646613545816733,
     "per_client": [
      0.4816296285660826,
      0.5841368264339171,
      0.6941337298403306,
      0.6642269544108154,
      0.5958586849455723,
      0.5448460005253064,
      0.6639288202897896,
      0.5119278096342353,
      0.7278431073380052,
      0.5348767815625918
     ]
    },
    {
     "logloss": 0.5934786190154036,
     "auc": 0.7393814599483204,
     "bacc": 0.6701187015503876,
     "per_client": [
      0.6864715627527984,
      0.539095297380345,
      0.6153307857540089,
      0.5779754503692124,
      0.6407952465724684,
      0.643546248578837,
      0.7148722468989146,
      0.4643652084853106,
      0.5313637358324881,
      0.5209704075296523
     ]
    },
    {
     "logloss": 0.576720947469532,
     "auc": 0.7591128678085199,
     "bacc": 0.6772068511198945,
     "per_client": [
      0.5842582900433938,
      0.626300239588597,
      0.4636227179919732,
      0.4933280652247315,
      0.5874603489039123,
      0.6223756302038351,
      0.6211984995790469,
      0.5766928783661149,
      0.5560932315192451,
      0.6356409199092619
     ]
    },
    {
     "logloss": 0.6204915975612412,
     "auc": 0.7168552477565353,
     "bacc": 0.6443620756925478,
     "per_client": [
      0.7369086763146937,
      0.5696794945789966,
      0.6518284960648729,
      0.6428660708653806,
      0.5227086844385992,
      0.7076017963125038,
      0.5993965939663082,
      0.6043992738552825,
      0.5655572957324145,
      0.6011167245012041
     ]
    },
    {
     "logloss": 0.6001732072059501,
     "auc": 0.7158921013287287,
     "bacc": 0.6394217608288235,
     "per_client": [
      0.5409338082673263,
      0.5118178850544302,
      0.83734260013686,
      0.6398760484640328,
      0.5261488838450757,
      0.529080395464199,
      0.5222003377112815,
      0.5341617555058247,
      0.7047141524600287,
      0.6554562051504425
     ]
    },
    {
     "logloss": 0.5594154190199544,
     "auc": 0.7806035338495136,
     "bacc": 0.700188604327973,
     "per_client": [
      0.5262257266393597,
      0.5299383527068173,
      0.5906118455207436,
      0.5766349253183868,
      0.5330107517223811,
      0.5252937802898576,
      0.5834263224718306,
      0.5573341613192978,
      0.48098297772240023,
      0.6906490963173426
     ]
    },
    {
     "logloss": 0.5788678830450332,
     "auc": 0.7662896825396825,
     "bacc": 0.7194345238095239,
     "per_client": [
      0.5846697255104943,
      0.5971015983956234,
      0.5771904139034754,
      0.612745618705673,
      0.4828235201943832,
      0.588335598185581,
      0.5199413811555897,
      0.5756416884706655,
      0.6019978808290747,
      0.6487454050505294
     ]
    },
    {
     "logloss": 0.6005596018091025,
     "auc": 0.7274138904573687,
     "bacc": 0.6685387593772687,
     "per_client": [
      0.6899770565947572,
      0.6017057977186633,
      0.6511990474565414,
      0.5850493263881732,
      0.5543620257946,
      0.5314783293672737,
      0.5305642471174623,
      0.655643433625746,
      0.5603641426417599,
      0.6463779324004353
     ]
    },
    {
     "logloss": 0.572943089645769,
     "auc": 0.7621931524547804,
     "bacc": 0.7057291666666667,
     "per_client": [
      0.5622952239845367,
      0.5840583399936815,
      0.6298427179508298,
      0.49831658709007287,
      0.5186842305142462,
      0.5351401478938057,
      0.5248939875834234,
      0.49753318319840495,
      0.7674606909373635,
      0.6112057873113252
     ]
    },
    {
     "logloss": 0.5846604452373912,
     "auc": 0.7349213652333947,
     "bacc": 0.6514974067257822,
     "per_client": [
      0.5098424398169421,
      0.574289034782137,
      0.6779347314670601,
      0.5264363991030572,
      0.6920632777965884,
      0.5680714872139552,
      0.43321064073516435,
      0.6777289828218487,
      0.5356088364171104,
      0.6514186222200496
     ]
    }
   ],
   "SCAFFOLD": [
    {
     "logloss": 0.6034449677487866,
     "auc": 0.7288247011952191,
     "bacc": 0.6526294820717131,
     "per_client": [
      0.4787315948708625,
      0.5788777723260763,
      0.6936094521063123,
      0.666135800430757,
      0.5911278213141218,
      0.5479558172818559,
      0.6709920341362571,
      0.5164156002746002,
      0.7490220105291221,
      0.5428148664505
     ]
    },
    {
     "logloss": 0.5932732166712514,
     "auc": 0.7392603359173127,
     "bacc": 0.6707848837209303,
     "per_client": [
      0.6761290772433529,
      0.5286084608782629,
      0.6189556544611421,
      0.5756189203159507,
      0.6335162988941114,
      0.6454366448221744,
      0.7090892203923387,
      0.47849229640995566,
      0.537634984292212,
      0.529250609003014
     ]
    },
    {
     "logloss": 0.5780899177791637,
     "auc": 0.7577753822813111,
     "bacc": 0.6658981115502854,
     "per_client": [
      0.5931565897722877,
      0.6299491913091997,
      0.4764738401513673,
      0.508236817078407,
      0.5858519650205827,
      0.6113478258771764,
      0.6220810333418192,
      0.5778514950452072,
      0.5508293217152567,
      0.624948608541636
     ]
    },
    {
     "logloss": 0.6225222835097813,
     "auc": 0.71601638704643,
     "bacc": 0.6444888802184939,
     "per_client": [
      0.7508420873977325,
      0.5673844106091045,
      0.6410223971744198,
      0.642211846919114,
      0.5206163462598798,
      0.7057606486203793,
      0.6022016892490645,
      0.6099754066083619,
      0.5725107150003551,
      0.6097191367963092
     ]
    },
    {
     "logloss": 0.5985208237894896,
     "auc": 0.7159131588367833,
     "bacc": 0.6500768599043989,
     "per_client": [
      0.5267333368837607,
      0.516852959663392,
      0.8199368444920198,
      0.6408824986772721,
      0.5226667050817984,
      0.5390902228764571,
      0.528151735618938,
      0.549958377024892,
      0.68960791134163,
      0.6513276462347366
     ]
    },
    {
     "logloss": 0.5620879438851483,
     "auc": 0.7805042684137383,
     "bacc": 0.6870359340877505,
     "per_client": [
      0.5315840114514043,
      0.5294144176411525,
      0.5896214644482808,
      0.5753709886864308,
      0.5332596804404494,
      0.5316435277939474,
      0.5917992631972839,
      0.5611272048757656,
      0.48569185171005474,
      0.6913456788509487
     ]
    },
    {
     "logloss": 0.5791483692851668,
     "auc": 0.7663888888888889,
     "bacc": 0.703859126984127,
     "per_client": [
      0.5763739873348,
      0.6115998134978292,
      0.575738424699443,
      0.6124046989667391,
      0.48318754060444263,
      0.5837119859470032,
      0.5206239804932965,
      0.5786356665043816,
      0.605441291220546,
      0.6443505907373057
     ]
    },
    {
     "logloss": 0.6008625060691075,
     "auc": 0.7289868516576591,
     "bacc": 0.6765144793095104,
     "per_client": [
      0.6852398447432698,
      0.6030138461540014,
      0.6407507451032437,
      0.5777474824063131,
      0.5717425341840391,
      0.5364778735244143,
      0.5411068328615186,
      0.6689269382184675,
      0.5418921202061747,
      0.6426132486015018
     ]
    },
    {
     "logloss": 0.5716726291315962,
     "auc": 0.7629804586563308,
     "bacc": 0.6863493217054264,
     "per_client": [
      0.5712767791517075,
      0.5887427572685563,
      0.6100747674432798,
      0.5221225372051308,
      0.5097094201498742,
      0.5261382741516256,
      0.5167194752721082,
      0.5069084642407289,
      0.7401642955805597,
      0.6248695208523903
     ]
    },
    {
     "logloss": 0.5833015812730967,
     "auc": 0.7352978082650159,
     "bacc": 0.6501171156098378,
     "per_client": [
      0.5180799730375326,
      0.5672930720703615,
      0.6678272803327246,
      0.5365688956848945,
      0.6869849915437505,
      0.5683783755578601,
      0.44792540357299165,
      0.65933787537324,
      0.5337200234818111,
      0.6468999220758007
     ]
    }
   ],
   "pFedMe": [
    {
     "logloss": 0.6013443849332053,
     "auc": 0.731414342629482,
     "bacc": 0.6546215139442231,
     "per_client": [
      0.4805992915934567,
      0.5786494780068733,
      0.6907145681005048,
      0.6664151190470438,
      0.5869856969941863,
      0.5471900207931807,
      0.6697584456905268,
      0.51415581403736,
      0.7438054604661922,
      0.5363733849169517
     ]
    },
    {
     "logloss": 0.5915184272981229,
     "auc": 0.7411781330749354,
     "bacc": 0.6669089147286822,
     "per_client": [
      0.6757591809392843,
      0.5292709074727237,
      0.6165475812971247,
      0.5753055153577747,
      0.6337769287154389,
      0.6425387837276262,
      0.7078907987660019,
      0.4743752323562501,
      0.5333237952735641,
      0.5263955490754401
     ]
    },
    {
     "logloss": 0.5765642193769555,
     "auc": 0.7595121172196271,
     "bacc": 0.6658981115502854,
     "per_client": [
      0.5894233237412777,
      0.6296259286388005,
      0.47338235616841096,
      0.5026263383211693,
      0.5860316844056193,
      0.6119057550232139,
      0.6192911264034482,
      0.5768146847184403,
      0.5535785749278216,
      0.6227520333096035
     ]
    },
    {
     "logloss": 0.6185942955810998,
     "auc": 0.7195474053843153,
     "bacc": 0.6444888802184939,
     "per_client": [
      0.7456357506277095,
      0.5611366916060327,
      0.6401310406771777,
      0.6402230410002011,
      0.5189741238770581,
      0.6985843092096747,
      0.6013205166589108,
      0.6054670847690526,
      0.566644500370797,
      0.6048300317627319
     ]
    },
    {
     "logloss": 0.5963536169448961,
     "auc": 0.7185664048516499,
     "bacc": 0.6548147992166607,
     "per_client": [
      0.5246102365557191,
      0.5171042609540152,
      0.8159647952918795,
      0.6384842366878237,
      0.5231066840903438,
      0.5347560730633303,
      0.5287634019884512,
      0.5470171925215468,
      0.6842716491125148,
      0.6494576391833373
     ]
    },
    {
     "logloss": 0.55944151925167,
     "auc": 0.7844351796704387,
     "bacc": 0.686817550129045,
     "per_client": [
      0.5295506485627703,
      0.5283461524022762,
      0.5894085304189379,
      0.5714361264865396,
      0.5309512232112772,
      0.5269876708278876,
      0.588919274225496,
      0.5612862602082409,
      0.4834211152365644,
      0.6841491851801886
     ]
    },
    {
     "logloss": 0.5778217434547801,
     "auc": 0.767797619047619,
     "bacc": 0.7016269841269841,
     "per_client": [
      0.576193601228432,
      0.6094768605691222,
      0.5748296831121544,
      0.6083990207185422,
      0.4831028350141295,
      0.5815439672379573,
      0.5179239748892868,
      0.5786496497361773,
      0.604778193613901,
      0.6439186806538569
     ]
    },
    {
     "logloss": 0.5996197416746964,
     "auc": 0.7302169879809631,
     "bacc": 0.6784907638944906,
     "per_client": [
      0.6849285185958625,
      0.6025015043384186,
      0.6396249038766084,
      0.5784726366627854,
      0.5673500086328536,
      0.5320669617686924,
      0.5411521636599879,
      0.6674690569555173,
      0.5410837812471069,
      0.6424368846136185
     ]
    },
    {
     "logloss": 0.5690907999450576,
     "auc": 0.7657057493540051,
     "bacc": 0.6908914728682171,
     "per_client": [
      0.5717654739584077,
      0.5889448528429044,
      0.6021472743350741,
      0.5201843240703065,
      0.5084176703020504,
      0.5252937743760058,
      0.5139518205614391,
      0.5054456923919434,
      0.7322474421368432,
      0.6225096744756019
     ]
    },
    {
     "logloss": 0.5811930845005354,
     "auc": 0.7375773799565,
     "bacc": 0.657729630249289,
     "per_client": [
      0.5164611592080021,
      0.5675175337257249,
      0.6650350224006369,
      0.5304014262528517,
      0.6821818458143997,
      0.5667949640676725,
      0.4468086230117448,
      0.6569482652573337,
      0.5340238204389381,
      0.6457581848280503
     ]
    }
   ],
   "Ditto": [
    {
     "logloss": 0.5629352333591393,
     "auc": 0.7804183266932271,
     "bacc": 0.7095019920318726,
     "per_client": [
      0.5695696445635838,
      0.5948549221564553,
      0.6279010073898871,
      0.7374949804337357,
      0.4685296777930348,
      0.5371153820536347,
      0.6544336588492718,
      0.4404694952496261,
      0.6298658413310888,
      0.36969149824453007
     ]
    },
    {
     "logloss": 0.5754841004456047,
     "auc": 0.7563186369509044,
     "bacc": 0.681140988372093,
     "per_client": [
      0.7084213908838153,
      0.6027343254263131,
      0.534766469996071,
      0.6231972318042096,
      0.7281217873825006,
      0.5848588897575576,
      0.7149626052306938,
      0.3726389359250073,
      0.42229795674442566,
      0.46284141130545275
     ]
    },
    {
     "logloss": 0.57190008921139,
     "auc": 0.7744440451950333,
     "bacc": 0.6965305226174792,
     "per_client": [
      0.5355499760810091,
      0.6797653266113421,
      0.4272233829359483,
      0.34720832104281,
      0.6465335660865983,
      0.6497671245616782,
      0.5700713089734356,
      0.5741834309583448,
      0.6906461452246637,
      0.5963937879297312
     ]
    },
    {
     "logloss": 0.5247068382237713,
     "auc": 0.8163480296527507,
     "bacc": 0.7415723761217323,
     "per_client": [
      0.6368836643430688,
      0.3778166076974481,
      0.682887243621931,
      0.5989797868356176,
      0.4663015045058161,
      0.5041550465118156,
      0.5876783466214595,
      0.47631682264586733,
      0.39488582754369095,
      0.5153632291891574
     ]
    },
    {
     "logloss": 0.5648275954765386,
     "auc": 0.7632293794352376,
     "bacc": 0.6808629366800734,
     "per_client": [
      0.4505263091699124,
      0.5744127115064503,
      0.7605194741015278,
      0.6323926744714125,
      0.5575752170289382,
      0.4442419717521675,
      0.5815647805941622,
      0.5117562192094175,
      0.5075784832240704,
      0.6277081137073266
     ]
    },
    {
     "logloss": 0.49335463168343463,
     "auc": 0.8455429819336907,
     "bacc": 0.7891105816954537,
     "per_client": [
      0.48029395543532194,
      0.48734849545513015,
      0.6138024422378745,
      0.47020239176950585,
      0.4533942833218501,
      0.42173710821275,
      0.5214444726377696,
      0.5922381815789475,
      0.4151875706007556,
      0.48009482780434126
     ]
    },
    {
     "logloss": 0.5610076178334956,
     "auc": 0.787420634920635,
     "bacc": 0.7238392857142857,
     "per_client": [
      0.5840236142840696,
      0.5620112427440075,
      0.5683116657586652,
      0.4952602917563223,
      0.5469962429443911,
      0.5665225102435073,
      0.4135979073951812,
      0.5933218824662795,
      0.6368454037180487,
      0.644870701155252
     ]
    },
    {
     "logloss": 0.6123946451470084,
     "auc": 0.7304589820117771,
     "bacc": 0.6751129305477132,
     "per_client": [
      0.7554728814337642,
      0.6417036751850179,
      0.6903307403178871,
      0.6485776297074068,
      0.4975519401548068,
      0.39795127649323114,
      0.5763574507529483,
      0.6585041554244812,
      0.5397415084959127,
      0.719487106730648
     ]
    },
    {
     "logloss": 0.5101902901085864,
     "auc": 0.8191820090439277,
     "bacc": 0.7297722868217054,
     "per_client": [
      0.6325337055187258,
      0.6418055543111143,
      0.36194107369712447,
      0.4798305807782568,
      0.4720935841578988,
      0.5138923590940638,
      0.4015375818767208,
      0.47188686746508723,
      0.5120737300662094,
      0.6143078641206624
     ]
    },
    {
     "logloss": 0.5515568715340021,
     "auc": 0.7764346662205119,
     "bacc": 0.6879078132842563,
     "per_client": [
      0.5005016757492707,
      0.583141122698842,
      0.6038810803549454,
      0.35722619127086275,
      0.5943770532806002,
      0.5689987384383473,
      0.4431038204599997,
      0.6093450495417071,
      0.6152730388997197,
      0.6397209446457262
     ]
    }
   ],
   "IFCA": [
    {
     "logloss": 0.5634151925035696,
     "auc": 0.7834462151394422,
     "bacc": 0.7025099601593625,
     "per_client": [
      0.6032964415995962,
      0.6330505631779242,
      0.6019487120007692,
      0.7296965075531829,
      0.4420987734349564,
      0.5088591589580335,
      0.7245895426960778,
      0.4605909648699013,
      0.5732308424437804,
      0.35800277460248664
     ]
    },
    {
     "logloss": 0.618895604597062,
     "auc": 0.7188105620155039,
     "bacc": 0.6584302325581395,
     "per_client": [
      0.7057601944194426,
      0.5564405865345209,
      0.6349796722228643,
      0.7615875198141836,
      0.6593452655885863,
      0.6596573753165134,
      0.7504435590554844,
      0.4363031646777057,
      0.5167056003059902,
      0.5077331080353295
     ]
    },
    {
     "logloss": 0.5396239658817477,
     "auc": 0.7991176588014532,
     "bacc": 0.7133289415898112,
     "per_client": [
      0.5088529854391396,
      0.6146852284650534,
      0.3946951594847512,
      0.3184242822951313,
      0.636831016779957,
      0.6115953425642555,
      0.56560052662188,
      0.5790303255318549,
      0.5947996588585879,
      0.5695649760902395
     ]
    },
    {
     "logloss": 0.5145192662975635,
     "auc": 0.8277604369879048,
     "bacc": 0.7592469761997659,
     "per_client": [
      0.5534269393190747,
      0.4103411145589986,
      0.7159817261950012,
      0.5855646177527808,
      0.4779874822798889,
      0.43535589235765426,
      0.6382033616487075,
      0.4086805953440088,
      0.3901083400785301,
      0.5239905617005032
     ]
    },
    {
     "logloss": 0.5557156300181841,
     "auc": 0.77443197372023,
     "bacc": 0.6879382593863842,
     "per_client": [
      0.47428709187168117,
      0.5060155522511902,
      0.693741488606136,
      0.724880873436834,
      0.5234128888335121,
      0.4133017872945256,
      0.5951695372357648,
      0.45920812593713733,
      0.5254554773659573,
      0.6416834773491021
     ]
    },
    {
     "logloss": 0.4472144333848078,
     "auc": 0.8718681755012905,
     "bacc": 0.806392694063927,
     "per_client": [
      0.45849471697761723,
      0.4739471207259768,
      0.6428045069368179,
      0.389029857585568,
      0.3931680156215949,
      0.3800537824998852,
      0.4296315062425727,
      0.5420812829542956,
      0.3532035395723531,
      0.4118381569440511
     ]
    },
    {
     "logloss": 0.5798918281938197,
     "auc": 0.7717857142857143,
     "bacc": 0.7061011904761905,
     "per_client": [
      0.6053973079878386,
      0.5979305872083597,
      0.5769218403861621,
      0.5816548439321412,
      0.4729721658338967,
      0.5354928325913922,
      0.5091447038734539,
      0.5567928880056751,
      0.666361848973454,
      0.6981708191631485
     ]
    },
    {
     "logloss": 0.5736445890547496,
     "auc": 0.7620392030329919,
     "bacc": 0.6903484714043719,
     "per_client": [
      0.6943501398165467,
      0.5946483972669809,
      0.6133682898700455,
      0.6041362404509967,
      0.48513099583143415,
      0.4597115540697533,
      0.4992288180693839,
      0.6191644784932236,
      0.5313403826579526,
      0.6362493429281855
     ]
    },
    {
     "logloss": 0.5120895426212412,
     "auc": 0.8251372739018088,
     "bacc": 0.7598110465116279,
     "per_client": [
      0.5669156788936682,
      0.7137109698263443,
      0.3657282930097815,
      0.41438973338846363,
      0.4944106365800523,
      0.6002791290552814,
      0.4021393486966361,
      0.5166260753775019,
      0.4592152281684859,
      0.5874803332161964
     ]
    },
    {
     "logloss": 0.542044560584241,
     "auc": 0.7894846913167141,
     "bacc": 0.7058934247950477,
     "per_client": [
      0.4704779920282278,
      0.6075560902506931,
      0.6005337485384427,
      0.41100317348500603,
      0.5568417449022766,
      0.634449839160938,
      0.4140518055567201,
      0.5969913389776547,
      0.5191977547391112,
      0.6093421182033396
     ]
    }
   ],
   "PACFL": [
    {
     "logloss": 0.6122578399284601,
     "auc": 0.7269123505976096,
     "bacc": 0.6550498007968127,
     "per_client": [
      0.488003077141209,
      0.5820588069463588,
      0.6836476387315478,
      0.6804776504269623,
      0.7914910773074136,
      0.5300844419483726,
      0.6732421363501752,
      0.4865672015039316,
      0.7663374924474167,
      0.4424949519918819
     ]
    },
    {
     "logloss": 0.5986027281932504,
     "auc": 0.7353843669250646,
     "bacc": 0.6746608527131783,
     "per_client": [
      0.6899800011450655,
      0.5657072311341907,
      0.6182226412331507,
      0.595939269575871,
      0.6334433250836111,
      0.6371290087741686,
      0.7378625050255001,
      0.4877726000723856,
      0.5149397972458348,
      0.505030902642726
     ]
    },
    {
     "logloss": 0.5808713108858637,
     "auc": 0.765680520621232,
     "bacc": 0.6926877470355731,
     "per_client": [
      0.5997044577930216,
      0.6519667903281847,
      0.43228506860201565,
      0.45414448550082487,
      0.5843461783976069,
      0.635880096178899,
      0.6367610469974784,
      0.5769775677429193,
      0.5546220948248031,
      0.6819481032148443
     ]
    },
    {
     "logloss": 0.5601769274338477,
     "auc": 0.783593445181428,
     "bacc": 0.7337397580959812,
     "per_client": [
      0.6410174467809628,
      0.41639509074310116,
      0.6980890592683885,
      0.5712287753403639,
      0.6161539068827359,
      0.40711084612355114,
      0.5780738565095294,
      0.49919589026627825,
      0.4636727022530621,
      0.702801103998367
     ]
    },
    {
     "logloss": 0.6199028206904171,
     "auc": 0.7100170565815241,
     "bacc": 0.6399797847922677,
     "per_client": [
      0.5512700889644384,
      0.6686045617496494,
      0.8486945950576341,
      0.6620100933247041,
      0.5283901537680749,
      0.5425671088000432,
      0.5123409056301028,
      0.5300931147178232,
      0.6990339874118017,
      0.6560235974798998
     ]
    },
    {
     "logloss": 0.5821390127131636,
     "auc": 0.7606114750843757,
     "bacc": 0.7066011514790549,
     "per_client": [
      0.5492948762765987,
      0.497037032997576,
      0.6267581160853111,
      0.5810172115394301,
      0.621040624665758,
      0.5038391592999859,
      0.6040376465987258,
      0.6376521296145046,
      0.4655033924656002,
      0.7364435624081764
     ]
    },
    {
     "logloss": 0.5892736967068962,
     "auc": 0.7585714285714286,
     "bacc": 0.6882738095238095,
     "per_client": [
      0.5975725774556624,
      0.6061067004018008,
      0.5772543033901832,
      0.6088555660020707,
      0.560376492075133,
      0.5725228419768758,
      0.4858931357676105,
      0.5842590828399572,
      0.6239917293071952,
      0.6766760496880349
     ]
    },
    {
     "logloss": 0.5900077936404464,
     "auc": 0.746107929337743,
     "bacc": 0.6685387593772687,
     "per_client": [
      0.6886372486730671,
      0.5828506034942761,
      0.6177795139237594,
      0.6268698424301523,
      0.5020309482694116,
      0.47716560463642005,
      0.5063311866213867,
      0.6370915568020155,
      0.5332588020576622,
      0.7286797788359425
     ]
    },
    {
     "logloss": 0.5892803297876176,
     "auc": 0.7526243540051679,
     "bacc": 0.6824127906976745,
     "per_client": [
      0.7285332672129374,
      0.5696208948519543,
      0.6432466146023913,
      0.49951421162148346,
      0.5328371624919622,
      0.5500801004466491,
      0.5229836224244697,
      0.4810257923716841,
      0.7570997572268472,
      0.6078618746257965
     ]
    },
    {
     "logloss": 0.5973028673284482,
     "auc": 0.7272670235904299,
     "bacc": 0.649698845574703,
     "per_client": [
      0.5119560255640911,
      0.5976838616737976,
      0.6929261071805756,
      0.49999817897767385,
      0.7437653119028034,
      0.5510402281163729,
      0.4662676345470663,
      0.6972107368306133,
      0.5585784203173969,
      0.6536021681740906
     ]
    }
   ],
   "pTopoFL": [
    {
     "logloss": 0.5842094523595212,
     "auc": 0.7581872509960159,
     "bacc": 0.6946215139442231,
     "per_client": [
      0.4778188001285555,
      0.5750609776984146,
      0.6638986407501845,
      0.6761501237114097,
      0.5421519538332688,
      0.5292829042292736,
      0.6742410940350911,
      0.5380429800651392,
      0.7850006689970324,
      0.38166697010529244
     ]
    },
    {
     "logloss": 0.5917017185348281,
     "auc": 0.7412588824289406,
     "bacc": 0.6707243217054264,
     "per_client": [
      0.7178547986735992,
      0.533954698269478,
      0.5890450627181948,
      0.5806662943672041,
      0.6533267394915759,
      0.6502050935156919,
      0.708214579667437,
      0.4782360369284152,
      0.4994783963435081,
      0.5060354853731771
     ]
    },
    {
     "logloss": 0.5932517284062929,
     "auc": 0.741106719367589,
     "bacc": 0.6648001756697408,
     "per_client": [
      0.5996919641050228,
      0.6327996825376941,
      0.4538249391951158,
      0.48935671104067496,
      0.6362804066549108,
      0.631760896881437,
      0.6415402177496184,
      0.575546093777511,
      0.627754290341336,
      0.6430058889296386
     ]
    },
    {
     "logloss": 0.6242924979311293,
     "auc": 0.7189816621147094,
     "bacc": 0.6444888802184939,
     "per_client": [
      0.7514704385893165,
      0.5668824026556204,
      0.6564091143886112,
      0.6589772155384567,
      0.5124468842618838,
      0.6921274396425663,
      0.6086766662903902,
      0.6162706016137769,
      0.568218456726435,
      0.6082621113696977
     ]
    },
    {
     "logloss": 0.605426272596598,
     "auc": 0.7207353281812631,
     "bacc": 0.6405799237718208,
     "per_client": [
      0.5723025617385852,
      0.549470933528417,
      0.811963708988651,
      0.6677195826766693,
      0.5439092207780403,
      0.45026485331580945,
      0.6052829667006513,
      0.5676014471803068,
      0.6452240034896195,
      0.640523447569231
     ]
    },
    {
     "logloss": 0.56985950378677,
     "auc": 0.7669644629739925,
     "bacc": 0.6955132023029581,
     "per_client": [
      0.5226832341085156,
      0.5453795140053335,
      0.6712530195949865,
      0.5588463108335711,
      0.5443577532724062,
      0.5223824703586607,
      0.5880593451596454,
      0.5836541166147938,
      0.48877344380810733,
      0.6735123770634146
     ]
    },
    {
     "logloss": 0.5857951108169205,
     "auc": 0.7590476190476191,
     "bacc": 0.6994047619047619,
     "per_client": [
      0.5985812331490759,
      0.5970983873762472,
      0.5954498239380177,
      0.6135693434046979,
      0.4866057810240117,
      0.6296557764351424,
      0.463120145371729,
      0.6011483507936192,
      0.6049723893146092,
      0.6681760391064482
     ]
    },
    {
     "logloss": 0.6141053270575333,
     "auc": 0.7172501411631846,
     "bacc": 0.662609905622328,
     "per_client": [
      0.7125809281832622,
      0.5887389827803104,
      0.6982021868457712,
      0.6052427486589431,
      0.5923891088532663,
      0.5047069363114164,
      0.5109837943911926,
      0.65580592760447,
      0.5783349634377989,
      0.6959365126153071
     ]
    },
    {
     "logloss": 0.5868022451390466,
     "auc": 0.7494549418604651,
     "bacc": 0.6810804263565892,
     "per_client": [
      0.5622375472512191,
      0.66436409213944,
      0.6274207301553402,
      0.4922174322391154,
      0.5228101807111898,
      0.5454665938492426,
      0.563460611559952,
      0.4777771350691461,
      0.7796049780882552,
      0.6326631503275658
     ]
    },
    {
     "logloss": 0.5619223521558468,
     "auc": 0.7679228710055211,
     "bacc": 0.6805671741676427,
     "per_client": [
      0.43119365725943015,
      0.6134035776052483,
      0.6459633009410575,
      0.33996407222662384,
      0.6338998150672646,
      0.5730803304579511,
      0.4731728675923572,
      0.6311164584146105,
      0.5546465732118377,
      0.7227828687820874
     ]
    }
   ],
   "Random": [
    {
     "logloss": 0.5840893613989517,
     "auc": 0.75800796812749,
     "bacc": 0.6946215139442231,
     "per_client": [
      0.47748673858636176,
      0.5760148372129004,
      0.6653893496992052,
      0.6753199096987215,
      0.5452459820506808,
      0.5295361247882752,
      0.6732454763939235,
      0.5360729755550758,
      0.7806833840621772,
      0.3831111300891007
     ]
    },
    {
     "logloss": 0.5960690923179247,
     "auc": 0.7386950904392765,
     "bacc": 0.6695130813953489,
     "per_client": [
      0.7214996828147523,
      0.5585947990148317,
      0.6364050903963635,
      0.573129852498269,
      0.668699337734963,
      0.6680666279818825,
      0.6666315291030904,
      0.4357193594172418,
      0.5062840144428337,
      0.5256606297750182
     ]
    },
    {
     "logloss": 0.5935407893873387,
     "auc": 0.7419651056014692,
     "bacc": 0.6648001756697408,
     "per_client": [
      0.5997457936589925,
      0.6322864427453893,
      0.45440697075191455,
      0.4903031234310264,
      0.6381699727803647,
      0.6319513384068974,
      0.6513571400901066,
      0.5758453145822202,
      0.617775406146745,
      0.6425746316487749
     ]
    },
    {
     "logloss": 0.6032706078751976,
     "auc": 0.742469761997659,
     "bacc": 0.6898068669527897,
     "per_client": [
      0.6960291375923822,
      0.37850366415934883,
      0.6959007760139112,
      0.6211249983751448,
      0.55196798077837,
      0.7953212090033774,
      0.5856798030029793,
      0.5586195228798234,
      0.5161194354485567,
      0.6287535158137613
     ]
    },
    {
     "logloss": 0.6159702602607461,
     "auc": 0.7058897850028427,
     "bacc": 0.6400008423003222,
     "per_client": [
      0.5439584073533411,
      0.5190269303900141,
      0.8740699846066273,
      0.661355089175287,
      0.5318087791354612,
      0.5293364279319236,
      0.5430179696481293,
      0.5519817972208878,
      0.7061676917375174,
      0.6989795254082719
     ]
    },
    {
     "logloss": 0.5689926789666976,
     "auc": 0.7696049235656145,
     "bacc": 0.6958407782410165,
     "per_client": [
      0.5230640412324454,
      0.5362292930516038,
      0.5842312363256544,
      0.5749589308079643,
      0.5434236354385578,
      0.5268986518632041,
      0.5684745053298723,
      0.65629057389402,
      0.49036690106300823,
      0.6879289738812527
     ]
    },
    {
     "logloss": 0.5880159388374262,
     "auc": 0.7587103174603175,
     "bacc": 0.6882638888888889,
     "per_client": [
      0.571514281542203,
      0.5917176622112877,
      0.5974521139253492,
      0.6406487623420583,
      0.5216189874900886,
      0.5942173762141009,
      0.5356164108214224,
      0.5776403652327307,
      0.5892388108393114,
      0.6605217926890856
     ]
    },
    {
     "logloss": 0.6109396773066378,
     "auc": 0.7237839799951601,
     "bacc": 0.6546341856900864,
     "per_client": [
      0.7232982231882485,
      0.6256473574337915,
      0.6813380520639893,
      0.579458278032395,
      0.48943216416921637,
      0.5182799180600886,
      0.5384054914109249,
      0.7259824089199459,
      0.6075705224915814,
      0.6215487656241383
     ]
    },
    {
     "logloss": 0.5769407537361512,
     "auc": 0.7704497739018088,
     "bacc": 0.7071220930232558,
     "per_client": [
      0.5848951802278256,
      0.5898111102549902,
      0.5440790835456085,
      0.47028821267710835,
      0.542770391078965,
      0.5589684368049858,
      0.583984662861811,
      0.47731460039456447,
      0.7289298021111568,
      0.6883660574044953
     ]
    },
    {
     "logloss": 0.5965347696786256,
     "auc": 0.7252802409235403,
     "bacc": 0.6344738162958006,
     "per_client": [
      0.5117744381139231,
      0.5655033240216744,
      0.7092462597818777,
      0.5001367896651749,
      0.7338591152418528,
      0.5855852119200862,
      0.480810419093941,
      0.6688841825030827,
      0.5445865631031807,
      0.6649613933414628
     ]
    }
   ],
   "Oracle": [
    {
     "logloss": 0.5616875074461272,
     "auc": 0.7838844621513944,
     "bacc": 0.6980179282868526,
     "per_client": [
      0.5897272741838674,
      0.6268928698172127,
      0.6050583277260824,
      0.7232002433158589,
      0.44964202445678225,
      0.5079259042436977,
      0.7175013031844064,
      0.4578629780405841,
      0.5767533333296289,
      0.3635055184565389
     ]
    },
    {
     "logloss": 0.5635457066598609,
     "auc": 0.7696624677002584,
     "bacc": 0.6883478682170543,
     "per_client": [
      0.6651960384720607,
      0.5779905794339238,
      0.5826642422435658,
      0.5612238585150946,
      0.6148583773030193,
      0.5944231514711984,
      0.6951651900683142,
      0.34921197505658075,
      0.43495123369261435,
      0.5597724203422374
     ]
    },
    {
     "logloss": 0.5438102516733917,
     "auc": 0.7970215993931409,
     "bacc": 0.7234299516908212,
     "per_client": [
      0.5068772600741875,
      0.61840681880014,
      0.37768102513301793,
      0.3458298411316712,
      0.6407435680775009,
      0.6161824538606359,
      0.5603546284891457,
      0.5968464514346219,
      0.6287340624294744,
      0.5442923336056522
     ]
    },
    {
     "logloss": 0.5136321654075962,
     "auc": 0.8272922356613344,
     "bacc": 0.7588665626219275,
     "per_client": [
      0.5579277664900679,
      0.41381271102983086,
      0.7029416837372867,
      0.5800709204357676,
      0.47359649052703606,
      0.4472194341107823,
      0.6277911283073142,
      0.41333969711627216,
      0.3937287835790099,
      0.5205481258567863
     ]
    },
    {
     "logloss": 0.5520731225138058,
     "auc": 0.7745162037524479,
     "bacc": 0.6719661395270484,
     "per_client": [
      0.46411781005025915,
      0.5296482025435327,
      0.713188591143046,
      0.6845283890529709,
      0.5197013557616132,
      0.4014500821158869,
      0.5449296634569437,
      0.46770631617319786,
      0.5673539201889674,
      0.62810689465164
     ]
    },
    {
     "logloss": 0.44677728334167727,
     "auc": 0.8724240619416319,
     "bacc": 0.808675799086758,
     "per_client": [
      0.4554992148834621,
      0.46941256171409707,
      0.6288475367518827,
      0.3952860515512491,
      0.39404534368210575,
      0.3819266046181079,
      0.43227436787737633,
      0.5349510808703832,
      0.3537772114451044,
      0.42371227774586406
     ]
    },
    {
     "logloss": 0.5429066653162573,
     "auc": 0.8014087301587302,
     "bacc": 0.7260714285714285,
     "per_client": [
      0.57195338069421,
      0.5895224982230103,
      0.5629518455963114,
      0.4475215968044942,
      0.4953943880770696,
      0.5437586198677947,
      0.446846747504744,
      0.583904205900435,
      0.5666692880195054,
      0.6210721407572933
     ]
    },
    {
     "logloss": 0.5989521622859746,
     "auc": 0.7441316447527627,
     "bacc": 0.6978200371057515,
     "per_client": [
      0.6826804094723788,
      0.6466891931813243,
      0.6137404993533895,
      0.5819733721295522,
      0.5278165087899056,
      0.4947172731982144,
      0.571246599973218,
      0.6976609290601243,
      0.5324184766455459,
      0.6409069907687016
     ]
    },
    {
     "logloss": 0.5008210870878125,
     "auc": 0.8260053294573644,
     "bacc": 0.7556928294573644,
     "per_client": [
      0.5546445878633415,
      0.647896077113091,
      0.32459238816464064,
      0.42478669077379555,
      0.48739278274222286,
      0.555993957018851,
      0.44841536116157915,
      0.5798928444400743,
      0.4007800491444261,
      0.5838161324561029
     ]
    },
    {
     "logloss": 0.5461669851856453,
     "auc": 0.7863476660532039,
     "bacc": 0.6988455747030282,
     "per_client": [
      0.4891955345378748,
      0.6487661270828284,
      0.6102388435716365,
      0.3411386879360009,
      0.5833687509565346,
      0.580848208390408,
      0.3931759523906985,
      0.6081311692635876,
      0.6522435205525711,
      0.5545630571743131
     ]
    }
   ]
  },
  "extra": {
   "ari": [
    -0.1111111111111111,
    -0.10619469026548672,
    -0.07142857142857142,
    0.0,
    -0.07142857142857142,
    0.0,
    -0.07142857142857142,
    0.07079646017699115,
    -0.046511627906976744,
    -0.07142857142857142
   ],
   "ari_pacfl": [
    -0.07142857142857142,
    -0.07142857142857142,
    0.25925925925925924,
    0.29411764705882354,
    -0.1111111111111111,
    -0.11940298507462686,
    -0.046511627906976744,
    0.6017699115044248,
    -0.06837606837606838,
    -0.10619469026548672
   ],
   "rho_topo": [
    0.6748769999567351,
    0.946963848462923,
    0.9615321565498416,
    0.9653464705334323,
    0.8900401639293551,
    0.9688021314150936,
    0.9143639042930926,
    0.9372693577895022,
    0.9513723071713549,
    0.8236597983920846
   ],
   "rho_rand": [
    0.6748769999567351,
    0.9343101986245949,
    0.9615321565498416,
    0.8143237629621843,
    0.9233352856747059,
    0.9482065235838256,
    0.9126795164359123,
    0.9129414790728828,
    0.8277299380033651,
    0.9346254223409073
   ],
   "rho_orac": [
    0.6182869640842801,
    0.5716214139042803,
    0.682385294771074,
    0.4640117011732446,
    0.6154290847397469,
    0.455164803287382,
    0.7280574264477384,
    0.6505100040214756,
    0.5045227008002034,
    0.6463466950593412
   ],
   "K": 10,
   "sizes": [
    150,
    150,
    150,
    150,
    150,
    150,
    150,
    150,
    150,
    150
   ],
   "rho_topo_algweights": [
    0.9581176011151783,
    0.9473404238898603,
    0.965968836925875,
    0.986387666282296,
    0.8911265222618812,
    0.997102204462306,
    0.9149310636724164,
    0.9371969146905043,
    0.952464523774911,
    0.824539318025434
   ]
  }
 },
 "HD": {
  "per": {
   "Local": [
    {
     "logloss": 0.40565468102143615,
     "auc": 0.8954896383583909,
     "bacc": 0.8236082893132872,
     "per_client": [
      0.42315606250142046,
      0.37797569954913895,
      0.01627161825519688,
      0.5599546225313838
     ]
    },
    {
     "logloss": 0.45372627500442775,
     "auc": 0.8706216984965461,
     "bacc": 0.777854530678586,
     "per_client": [
      0.4790281703052724,
      0.4206674007417904,
      0.05189662289894254,
      0.6050528096091882
     ]
    },
    {
     "logloss": 0.480951071066419,
     "auc": 0.8591629418935393,
     "bacc": 0.7878504672897196,
     "per_client": [
      0.5396770972541653,
      0.45327577526413887,
      0.024697113943559616,
      0.5630577400205975
     ]
    },
    {
     "logloss": 0.49555526237557224,
     "auc": 0.8521739130434782,
     "bacc": 0.7677366924014628,
     "per_client": [
      0.5340337324385521,
      0.4917341161414511,
      0.04091670263750905,
      0.5766180435771922
     ]
    },
    {
     "logloss": 0.4233979141057928,
     "auc": 0.886550182852499,
     "bacc": 0.7975213327915481,
     "per_client": [
      0.4539979075624105,
      0.3439517105926574,
      0.26953366390332745,
      0.5661236569854562
     ]
    },
    {
     "logloss": 0.4424769290478405,
     "auc": 0.8776919951239334,
     "bacc": 0.8232832182039821,
     "per_client": [
      0.42151101729628426,
      0.41911185656394706,
      0.023996160972125695,
      0.6883514002323357
     ]
    },
    {
     "logloss": 0.41108060557684173,
     "auc": 0.8965461194636327,
     "bacc": 0.8239333604225925,
     "per_client": [
      0.44414613606830733,
      0.3903182383165292,
      0.034930218195302155,
      0.5104807798056255
     ]
    },
    {
     "logloss": 0.39149902245315543,
     "auc": 0.9066233238520927,
     "bacc": 0.8516456724908574,
     "per_client": [
      0.4225669611988974,
      0.36459521586507615,
      0.06497641826077859,
      0.49002802108651305
     ]
    },
    {
     "logloss": 0.4535913091514681,
     "auc": 0.8721657862657456,
     "bacc": 0.7934985778138968,
     "per_client": [
      0.4801243335743055,
      0.4155351926617331,
      0.08407533381394697,
      0.600439912188556
     ]
    },
    {
     "logloss": 0.4452654439776129,
     "auc": 0.8748476229175132,
     "bacc": 0.8118650954896384,
     "per_client": [
      0.4609727016501405,
      0.46145958217772265,
      0.07804859501640628,
      0.5080483326352622
     ]
    }
   ],
   "FedAvg": [
    {
     "logloss": 0.43087604688408726,
     "auc": 0.8827305973181634,
     "bacc": 0.8105648110524177,
     "per_client": [
      0.43139027098906746,
      0.3601456277566935,
      0.4549046997428902,
      0.5625113586369145
     ]
    },
    {
     "logloss": 0.49786319431409126,
     "auc": 0.8396586753352295,
     "bacc": 0.7383990247866721,
     "per_client": [
      0.4931499438641561,
      0.4051828442863215,
      0.7933216977301809,
      0.5881594518854983
     ]
    },
    {
     "logloss": 0.46977535465137804,
     "auc": 0.8584315318976026,
     "bacc": 0.7931735067045916,
     "per_client": [
      0.4893996371223948,
      0.4058306309286001,
      0.48622663119841397,
      0.5459692232117792
     ]
    },
    {
     "logloss": 0.5328825317965856,
     "auc": 0.8254368143031288,
     "bacc": 0.7323039414872003,
     "per_client": [
      0.5347193887844419,
      0.49637014310122407,
      0.55445113082374,
      0.5938787355392292
     ]
    },
    {
     "logloss": 0.4491883848022704,
     "auc": 0.8694026818366518,
     "bacc": 0.7841527834213734,
     "per_client": [
      0.481879198063998,
      0.3708808915236297,
      0.5463022552103559,
      0.49466341770492606
     ]
    },
    {
     "logloss": 0.4540864827770326,
     "auc": 0.8681836651767574,
     "bacc": 0.7975213327915481,
     "per_client": [
      0.4363395698795381,
      0.4074393819109417,
      0.44590184771178887,
      0.5917282220626866
     ]
    },
    {
     "logloss": 0.4460762307470474,
     "auc": 0.8741974806989029,
     "bacc": 0.7975213327915481,
     "per_client": [
      0.4214626817379467,
      0.41711757326253945,
      0.5933116056300829,
      0.5085714357536447
     ]
    },
    {
     "logloss": 0.43061407909279303,
     "auc": 0.8870377895164567,
     "bacc": 0.8121901665989435,
     "per_client": [
      0.4661586193789392,
      0.37926658176142247,
      0.40351665124772435,
      0.46009909487839706
     ]
    },
    {
     "logloss": 0.47235874418466767,
     "auc": 0.8585127996749289,
     "bacc": 0.7891507517269403,
     "per_client": [
      0.4743537046876595,
      0.41001151882791015,
      0.4754495118025597,
      0.5912887807334971
     ]
    },
    {
     "logloss": 0.4497233611914173,
     "auc": 0.87338480292564,
     "bacc": 0.8038195855343356,
     "per_client": [
      0.4756400944592234,
      0.43848531133753366,
      0.57371251839413,
      0.3672181550476892
     ]
    }
   ],
   "FedProx": [
    {
     "logloss": 0.43059864419156535,
     "auc": 0.8828118650954896,
     "bacc": 0.805891913856156,
     "per_client": [
      0.4316498896887138,
      0.36019231084530073,
      0.4482936987057048,
      0.5626063338728519
     ]
    },
    {
     "logloss": 0.4969008215499563,
     "auc": 0.8403088175538399,
     "bacc": 0.7430719219829338,
     "per_client": [
      0.4929067113457285,
      0.4048793258012387,
      0.7807150483297856,
      0.5883813733978303
     ]
    },
    {
     "logloss": 0.4697944478848401,
     "auc": 0.8591629418935393,
     "bacc": 0.7931735067045916,
     "per_client": [
      0.48969925346894555,
      0.40615657022205637,
      0.47949683931943915,
      0.5471427471017414
     ]
    },
    {
     "logloss": 0.5320262327745168,
     "auc": 0.8255993498577814,
     "bacc": 0.7276310442909386,
     "per_client": [
      0.534524606028957,
      0.4962113600077808,
      0.5453040741752317,
      0.5930600361089102
     ]
    },
    {
     "logloss": 0.44883870514933394,
     "auc": 0.8696464851686306,
     "bacc": 0.7841527834213734,
     "per_client": [
      0.48191728657976757,
      0.3711836287936456,
      0.5382639659372954,
      0.49486412552222514
     ]
    },
    {
     "logloss": 0.4538627861704876,
     "auc": 0.8681023973994312,
     "bacc": 0.7975213327915481,
     "per_client": [
      0.43632813182541935,
      0.4077002890294925,
      0.4398066837764795,
      0.5921477542708707
     ]
    },
    {
     "logloss": 0.4459149044326719,
     "auc": 0.8741162129215766,
     "bacc": 0.7975213327915481,
     "per_client": [
      0.4215775620880842,
      0.41762157221017443,
      0.5858530661396658,
      0.5090544891202194
     ]
    },
    {
     "logloss": 0.4305269624977495,
     "auc": 0.8870377895164567,
     "bacc": 0.8121901665989435,
     "per_client": [
      0.46620022165736014,
      0.3797923526591735,
      0.39927744597490805,
      0.45997635263118897
     ]
    },
    {
     "logloss": 0.4720611507201393,
     "auc": 0.8585940674522552,
     "bacc": 0.7934985778138968,
     "per_client": [
      0.47432601068693697,
      0.4106785350769987,
      0.4694262694240523,
      0.590487563574796
     ]
    },
    {
     "logloss": 0.44938728271124256,
     "auc": 0.8738724095895978,
     "bacc": 0.8038195855343356,
     "per_client": [
      0.4758803600147426,
      0.4382076512178936,
      0.565252917938833,
      0.36833657319012564
     ]
    }
   ],
   "SCAFFOLD": [
    {
     "logloss": 0.4274222436113158,
     "auc": 0.8853311661926047,
     "bacc": 0.8102397399431125,
     "per_client": [
      0.4375923517543097,
      0.3645256899281284,
      0.3145227537015921,
      0.5700131206629138
     ]
    },
    {
     "logloss": 0.4824972859716547,
     "auc": 0.8508736286062576,
     "bacc": 0.7648110524177163,
     "per_client": [
      0.4877644981746723,
      0.40256752986864897,
      0.5572303514018032,
      0.6032393821136486
     ]
    },
    {
     "logloss": 0.4759249363020265,
     "auc": 0.8554246241365299,
     "bacc": 0.7878504672897196,
     "per_client": [
      0.4972994850732477,
      0.4186872502869438,
      0.3520434188143925,
      0.5849966495282367
     ]
    },
    {
     "logloss": 0.5203704545844449,
     "auc": 0.8290938642828118,
     "bacc": 0.7446972775294596,
     "per_client": [
      0.5340531158425542,
      0.4996019129737978,
      0.35366138773589106,
      0.5898256086106571
     ]
    },
    {
     "logloss": 0.4445951506981413,
     "auc": 0.8721657862657456,
     "bacc": 0.7878504672897196,
     "per_client": [
      0.48073764016128134,
      0.3823688828258329,
      0.37739035127819726,
      0.5088400108205395
     ]
    },
    {
     "logloss": 0.4536057351775127,
     "auc": 0.8693214140593255,
     "bacc": 0.797196261682243,
     "per_client": [
      0.4372287066401559,
      0.4167783068127879,
      0.31598532773385324,
      0.6148758560380059
     ]
    },
    {
     "logloss": 0.4435283412843116,
     "auc": 0.8763104429093864,
     "bacc": 0.8018691588785047,
     "per_client": [
      0.4219937352654543,
      0.42964732526815524,
      0.42729187233362825,
      0.5273662633942032
     ]
    },
    {
     "logloss": 0.43011564599837276,
     "auc": 0.8837870784234051,
     "bacc": 0.8158878504672897,
     "per_client": [
      0.4707765444415876,
      0.3950212094773308,
      0.28093682672682824,
      0.4589804603601763
     ]
    },
    {
     "logloss": 0.47084424429346644,
     "auc": 0.8586753352295815,
     "bacc": 0.7838277123120683,
     "per_client": [
      0.47568413382614255,
      0.43285036525881626,
      0.31851680825184914,
      0.5902205704937699
     ]
    },
    {
     "logloss": 0.44307210121059004,
     "auc": 0.8763917106867127,
     "bacc": 0.8125152377082487,
     "per_client": [
      0.4795269236748627,
      0.43714782893447246,
      0.3977981682904939,
      0.3861115743944288
     ]
    }
   ],
   "pFedMe": [
    {
     "logloss": 0.4259893430635873,
     "auc": 0.8856562373019098,
     "bacc": 0.8149126371393742,
     "per_client": [
      0.43615099368436283,
      0.3631914648861006,
      0.31654623341508403,
      0.5671618514336498
     ]
    },
    {
     "logloss": 0.4817944542463928,
     "auc": 0.8507923608289313,
     "bacc": 0.7648110524177163,
     "per_client": [
      0.488236257502164,
      0.40257326644992336,
      0.557554093202478,
      0.5980101877454762
     ]
    },
    {
     "logloss": 0.472541910431034,
     "auc": 0.8572125152377083,
     "bacc": 0.7881755383990248,
     "per_client": [
      0.49559036505990084,
      0.4154096754512217,
      0.35630865360898045,
      0.5747514117825013
     ]
    },
    {
     "logloss": 0.5194797052466373,
     "auc": 0.8300690776107273,
     "bacc": 0.7537180008126778,
     "per_client": [
      0.5336975135172954,
      0.49822901420324367,
      0.3539511406005406,
      0.5882267117543339
     ]
    },
    {
     "logloss": 0.4429186459870526,
     "auc": 0.8728971962616823,
     "bacc": 0.7878504672897196,
     "per_client": [
      0.4806540430904706,
      0.3793547008298479,
      0.3804111431665325,
      0.5044358671495708
     ]
    },
    {
     "logloss": 0.45147366853119975,
     "auc": 0.8700528240552621,
     "bacc": 0.8018691588785047,
     "per_client": [
      0.4363858838327808,
      0.4144061278811404,
      0.31899796563650634,
      0.6083689613205961
     ]
    },
    {
     "logloss": 0.4415837191245967,
     "auc": 0.8773669240146282,
     "bacc": 0.8018691588785047,
     "per_client": [
      0.4217856053388069,
      0.42673566829210696,
      0.4309750618552927,
      0.5212836555659129
     ]
    },
    {
     "logloss": 0.42777228956036817,
     "auc": 0.8867939861844778,
     "bacc": 0.8158878504672897,
     "per_client": [
      0.46862702662730327,
      0.3910638166753528,
      0.2806382734459785,
      0.45867885462553687
     ]
    },
    {
     "logloss": 0.46828797212513096,
     "auc": 0.8601381552214546,
     "bacc": 0.7838277123120683,
     "per_client": [
      0.47491963694537387,
      0.42722919112737245,
      0.32257321679630596,
      0.5872395104273515
     ]
    },
    {
     "logloss": 0.4419313597259471,
     "auc": 0.8772856562373019,
     "bacc": 0.8081674116212921,
     "per_client": [
      0.47861348482643296,
      0.43688804524145003,
      0.3956056509622112,
      0.38305610506796905
     ]
    }
   ],
   "Ditto": [
    {
     "logloss": 0.40397052889409174,
     "auc": 0.8969524583502642,
     "bacc": 0.8065420560747664,
     "per_client": [
      0.4247883259237038,
      0.35747383273704963,
      0.09605411796922829,
      0.5589231577018529
     ]
    },
    {
     "logloss": 0.45206150409717455,
     "auc": 0.8689963429500203,
     "bacc": 0.7828524989841528,
     "per_client": [
      0.4794190692533852,
      0.4045246496384031,
      0.16048097467432296,
      0.5879708279558649
     ]
    },
    {
     "logloss": 0.4561515750649143,
     "auc": 0.8673709874034945,
     "bacc": 0.7931735067045916,
     "per_client": [
      0.5031947848587932,
      0.4136215236211403,
      0.12455202004085149,
      0.5504799261343578
     ]
    },
    {
     "logloss": 0.49829556110554235,
     "auc": 0.8457537586347014,
     "bacc": 0.7587159691182446,
     "per_client": [
      0.5342735219887083,
      0.491858225213354,
      0.06263954895224458,
      0.5836109951919208
     ]
    },
    {
     "logloss": 0.4161801851803722,
     "auc": 0.8910199106054449,
     "bacc": 0.797196261682243,
     "per_client": [
      0.4644041107044382,
      0.3570257236422253,
      0.146067532325296,
      0.5189301317766931
     ]
    },
    {
     "logloss": 0.4387357980203515,
     "auc": 0.8787484762291752,
     "bacc": 0.819585534335636,
     "per_client": [
      0.42590102266978486,
      0.41229895954195755,
      0.10423505198461668,
      0.6416344750130843
     ]
    },
    {
     "logloss": 0.4150311253645582,
     "auc": 0.8923201950426656,
     "bacc": 0.8108898821617229,
     "per_client": [
      0.42474732298978335,
      0.400692038467184,
      0.16099518045569905,
      0.512230561847218
     ]
    },
    {
     "logloss": 0.39904535455754536,
     "auc": 0.9019097927671679,
     "bacc": 0.8386021942299878,
     "per_client": [
      0.4413245543454064,
      0.36887332077065815,
      0.06713501218046422,
      0.47988525835141643
     ]
    },
    {
     "logloss": 0.4480380558836523,
     "auc": 0.8746038195855343,
     "bacc": 0.7931735067045916,
     "per_client": [
      0.47401514873863276,
      0.41057416580428896,
      0.07918800531100133,
      0.5947603298427352
     ]
    },
    {
     "logloss": 0.42451673072960566,
     "auc": 0.8861438439658675,
     "bacc": 0.8205607476635515,
     "per_client": [
      0.46574467708373224,
      0.43926393651512924,
      0.08403565874098876,
      0.42104775222561247
     ]
    }
   ],
   "IFCA": [
    {
     "logloss": 0.4022119314375538,
     "auc": 0.8997968305566842,
     "bacc": 0.8065420560747664,
     "per_client": [
      0.4276640248408693,
      0.3569917185503451,
      0.01627159054402413,
      0.5718068257455021
     ]
    },
    {
     "logloss": 0.4535965451689341,
     "auc": 0.8676147907354734,
     "bacc": 0.7557903291344982,
     "per_client": [
      0.4980167949462759,
      0.4074757360634481,
      0.051897009956545795,
      0.5863907470526067
     ]
    },
    {
     "logloss": 0.45894132203954924,
     "auc": 0.8664770418529053,
     "bacc": 0.7921982933766761,
     "per_client": [
      0.4930283833466731,
      0.38997094154558026,
      0.22543995212281653,
      0.6011666112296924
     ]
    },
    {
     "logloss": 0.5087126351910145,
     "auc": 0.8429906542056075,
     "bacc": 0.7540430719219829,
     "per_client": [
      0.5414420303016905,
      0.4995239375319547,
      0.04091702755172788,
      0.6186480703008905
     ]
    },
    {
     "logloss": 0.44313322375568925,
     "auc": 0.8753352295814709,
     "bacc": 0.7881755383990248,
     "per_client": [
      0.4773724398224882,
      0.36005421764151346,
      0.27044617406479515,
      0.5913899547941384
     ]
    },
    {
     "logloss": 0.4556702108026639,
     "auc": 0.8689963429500203,
     "bacc": 0.783502641202763,
     "per_client": [
      0.4323640111308641,
      0.3982870400837028,
      0.19728904667910727,
      0.7175698975704211
     ]
    },
    {
     "logloss": 0.4084180471741904,
     "auc": 0.8945956928078017,
     "bacc": 0.8102397399431125,
     "per_client": [
      0.42392099446010767,
      0.4076177143839689,
      0.03493030117588832,
      0.5079176932920115
     ]
    },
    {
     "logloss": 0.4127395714409597,
     "auc": 0.8971149939049167,
     "bacc": 0.8376269809020723,
     "per_client": [
      0.4683992964718848,
      0.35730770816027047,
      0.19455121628168245,
      0.4720546311924842
     ]
    },
    {
     "logloss": 0.44424709248062544,
     "auc": 0.8766355140186916,
     "bacc": 0.794148720032507,
     "per_client": [
      0.4728939171800237,
      0.39062740225646675,
      0.08407563052589073,
      0.6139362016397385
     ]
    },
    {
     "logloss": 0.4187035210353586,
     "auc": 0.8869565217391304,
     "bacc": 0.8168630637952052,
     "per_client": [
      0.4756094454829106,
      0.44410406410370185,
      0.07804871565564968,
      0.3574082849137666
     ]
    }
   ],
   "PACFL": [
    {
     "logloss": 0.410734826083002,
     "auc": 0.8932954083705811,
     "bacc": 0.819585534335636,
     "per_client": [
      0.4189111670474983,
      0.36125868542611766,
      0.22834961082536281,
      0.5560805942131242
     ]
    },
    {
     "logloss": 0.4775224180530206,
     "auc": 0.8531491263713937,
     "bacc": 0.7557903291344982,
     "per_client": [
      0.49547576202762034,
      0.41181658355847345,
      0.3295551573292305,
      0.6201594036688969
     ]
    },
    {
     "logloss": 0.45914329823192845,
     "auc": 0.8659894351889476,
     "bacc": 0.7921982933766761,
     "per_client": [
      0.49252728669725615,
      0.3903393953367817,
      0.23569409514687983,
      0.5990676653772439
     ]
    },
    {
     "logloss": 0.5220477052528582,
     "auc": 0.836407964242178,
     "bacc": 0.7580658268996343,
     "per_client": [
      0.5520752855668686,
      0.5111532283732176,
      0.2671933714253948,
      0.5652584760636662
     ]
    },
    {
     "logloss": 0.44246176460406234,
     "auc": 0.8756603006907762,
     "bacc": 0.7881755383990248,
     "per_client": [
      0.4771883660835247,
      0.3606840699198362,
      0.2800614380522197,
      0.5832859703082767
     ]
    },
    {
     "logloss": 0.45527060301098615,
     "auc": 0.8682649329540837,
     "bacc": 0.7881755383990248,
     "per_client": [
      0.4325393821996006,
      0.3985205223609812,
      0.2104610849182953,
      0.7096906193657077
     ]
    },
    {
     "logloss": 0.4252471904814879,
     "auc": 0.8837870784234051,
     "bacc": 0.8102397399431125,
     "per_client": [
      0.4237140552168992,
      0.40667923363414815,
      0.255427069521872,
      0.5269214888559675
     ]
    },
    {
     "logloss": 0.41317034133348124,
     "auc": 0.8970337261275904,
     "bacc": 0.8376269809020723,
     "per_client": [
      0.4679729682511957,
      0.35809685516731415,
      0.20261319650816442,
      0.47102913361562115
     ]
    },
    {
     "logloss": 0.44979444492488674,
     "auc": 0.8717594473791141,
     "bacc": 0.7881755383990248,
     "per_client": [
      0.4813119748350148,
      0.3866710250844305,
      0.20438671137830772,
      0.5905954653194002
     ]
    },
    {
     "logloss": 0.4585657871353957,
     "auc": 0.8669646485168631,
     "bacc": 0.7978464039008533,
     "per_client": [
      0.46828596654418575,
      0.4638468085528662,
      0.24170407316445722,
      0.5031711204387431
     ]
    }
   ],
   "pTopoFL": [
    {
     "logloss": 0.40261972857493294,
     "auc": 0.8997968305566842,
     "bacc": 0.8065420560747664,
     "per_client": [
      0.42788329726285074,
      0.35708293706306765,
      0.023471910640516788,
      0.5708493295597231
     ]
    },
    {
     "logloss": 0.4542209464926418,
     "auc": 0.867208451848842,
     "bacc": 0.7514425030475416,
     "per_client": [
      0.49800113590620926,
      0.40738927627325483,
      0.06330720604832389,
      0.5860585210233596
     ]
    },
    {
     "logloss": 0.4770769387572426,
     "auc": 0.8572125152377083,
     "bacc": 0.7928484355952865,
     "per_client": [
      0.49640225949794037,
      0.40595775628429664,
      0.5120871276124281,
      0.5616551285396452
     ]
    },
    {
     "logloss": 0.5158138038474994,
     "auc": 0.8371393742381146,
     "bacc": 0.762738724095896,
     "per_client": [
      0.5214426364071153,
      0.4910820765632102,
      0.3657454800452505,
      0.6060139961162425
     ]
    },
    {
     "logloss": 0.42749681853312727,
     "auc": 0.8836245428687526,
     "bacc": 0.8021942299878098,
     "per_client": [
      0.48551685153824037,
      0.3628100302728865,
      0.23104657542129228,
      0.492010918133106
     ]
    },
    {
     "logloss": 0.4228610884060688,
     "auc": 0.8872815928484356,
     "bacc": 0.8062169849654612,
     "per_client": [
      0.4354625691381533,
      0.3996769542311605,
      0.03320400250673088,
      0.5797028043448865
     ]
    },
    {
     "logloss": 0.4095454123415091,
     "auc": 0.8938642828118651,
     "bacc": 0.8102397399431125,
     "per_client": [
      0.42389439448586325,
      0.4077575947886603,
      0.05223079534065915,
      0.5079068747004291
     ]
    },
    {
     "logloss": 0.40545902815237667,
     "auc": 0.8993092238927265,
     "bacc": 0.8252336448598131,
     "per_client": [
      0.4633753542143439,
      0.3653386388890497,
      0.06231688274524174,
      0.47374094421905283
     ]
    },
    {
     "logloss": 0.443987968643051,
     "auc": 0.8766355140186916,
     "bacc": 0.7984965461194636,
     "per_client": [
      0.4729161748190178,
      0.3908532743296877,
      0.07770205670691818,
      0.6142454599644669
     ]
    },
    {
     "logloss": 0.41810218239036934,
     "auc": 0.8875253961804145,
     "bacc": 0.8168630637952052,
     "per_client": [
      0.47548003586316867,
      0.4437345775351777,
      0.07146031001336743,
      0.3573912779277601
     ]
    }
   ],
   "Random": [
    {
     "logloss": 0.43630449539723587,
     "auc": 0.8791548151158066,
     "bacc": 0.805891913856156,
     "per_client": [
      0.436530874394696,
      0.3745887510981561,
      0.335349965821843,
      0.5954478538745392
     ]
    },
    {
     "logloss": 0.4822541619389625,
     "auc": 0.8522551808208045,
     "bacc": 0.764160910199106,
     "per_client": [
      0.48132641350065386,
      0.41815675190045365,
      0.5182215841506933,
      0.5997023460396174
     ]
    },
    {
     "logloss": 0.4330197842517075,
     "auc": 0.8802112962210483,
     "bacc": 0.802519301097115,
     "per_client": [
      0.4861498067394345,
      0.3954250407874932,
      0.03449184551699059,
      0.5273005300494403
     ]
    },
    {
     "logloss": 0.508378129860495,
     "auc": 0.8429906542056075,
     "bacc": 0.7540430719219829,
     "per_client": [
      0.5412169073825539,
      0.4991876165405373,
      0.04094139128407034,
      0.6179331458738102
     ]
    },
    {
     "logloss": 0.42758384145305667,
     "auc": 0.8836245428687526,
     "bacc": 0.8021942299878098,
     "per_client": [
      0.4854842958972444,
      0.36284442048155535,
      0.23242805138254993,
      0.49201754766698275
     ]
    },
    {
     "logloss": 0.4502875536423998,
     "auc": 0.8689150751726941,
     "bacc": 0.8192604632263307,
     "per_client": [
      0.4216161540058897,
      0.42040502554596315,
      0.4139530672602481,
      0.5899956912781594
     ]
    },
    {
     "logloss": 0.44899852640382776,
     "auc": 0.8719219829337668,
     "bacc": 0.8155627793579845,
     "per_client": [
      0.4201193265159789,
      0.42093076485390934,
      0.6221443516703411,
      0.5103639376078458
     ]
    },
    {
     "logloss": 0.4056428366858221,
     "auc": 0.8990654205607477,
     "bacc": 0.8252336448598131,
     "per_client": [
      0.4638628084582598,
      0.36535881881861737,
      0.0623103771182222,
      0.4736118212062462
     ]
    },
    {
     "logloss": 0.47208203469121274,
     "auc": 0.8594067452255181,
     "bacc": 0.7844778545306785,
     "per_client": [
      0.4789137615453723,
      0.4398433888330023,
      0.4019361280320644,
      0.5457992122922378
     ]
    },
    {
     "logloss": 0.475536719580669,
     "auc": 0.8561560341324664,
     "bacc": 0.8034945144250305,
     "per_client": [
      0.46562625890270304,
      0.4518077822173275,
      0.6316544593011886,
      0.4900767370152401
     ]
    }
   ],
   "Oracle": [
    {
     "logloss": 0.402588687785048,
     "auc": 0.8997155627793579,
     "bacc": 0.8065420560747664,
     "per_client": [
      0.42771246435338056,
      0.3571145237462471,
      0.023475443770522072,
      0.5710068042853447
     ]
    },
    {
     "logloss": 0.4541514450618338,
     "auc": 0.8670459162941894,
     "bacc": 0.7557903291344982,
     "per_client": [
      0.4977706390269169,
      0.4074096732940614,
      0.06334262316016519,
      0.5861472156691938
     ]
    },
    {
     "logloss": 0.4330197842517075,
     "auc": 0.8802112962210483,
     "bacc": 0.802519301097115,
     "per_client": [
      0.4861498067394345,
      0.3954250407874932,
      0.03449184551699059,
      0.5273005300494403
     ]
    },
    {
     "logloss": 0.508378129860495,
     "auc": 0.8429906542056075,
     "bacc": 0.7540430719219829,
     "per_client": [
      0.5412169073825539,
      0.4991876165405373,
      0.04094139128407034,
      0.6179331458738102
     ]
    },
    {
     "logloss": 0.42758384145305667,
     "auc": 0.8836245428687526,
     "bacc": 0.8021942299878098,
     "per_client": [
      0.4854842958972444,
      0.36284442048155535,
      0.23242805138254993,
      0.49201754766698275
     ]
    },
    {
     "logloss": 0.42296592810772793,
     "auc": 0.8872003250711094,
     "bacc": 0.8062169849654612,
     "per_client": [
      0.435683730714165,
      0.39973412026749383,
      0.033192231554643514,
      0.5796734339050527
     ]
    },
    {
     "logloss": 0.4093563693046771,
     "auc": 0.8937830150345388,
     "bacc": 0.8102397399431125,
     "per_client": [
      0.42372473863151977,
      0.40777092256151926,
      0.05112958964277246,
      0.5075952962916075
     ]
    },
    {
     "logloss": 0.4056428366858221,
     "auc": 0.8990654205607477,
     "bacc": 0.8252336448598131,
     "per_client": [
      0.4638628084582598,
      0.36535881881861737,
      0.0623103771182222,
      0.4736118212062462
     ]
    },
    {
     "logloss": 0.4440271578150476,
     "auc": 0.8763917106867127,
     "bacc": 0.7984965461194636,
     "per_client": [
      0.47308978646047783,
      0.3912237796255517,
      0.0778073477496369,
      0.6132846355833111
     ]
    },
    {
     "logloss": 0.4585657871353957,
     "auc": 0.8669646485168631,
     "bacc": 0.7978464039008533,
     "per_client": [
      0.46828596654418575,
      0.4638468085528662,
      0.24170407316445722,
      0.5031711204387431
     ]
    }
   ]
  },
  "extra": {
   "ari": [],
   "ari_pacfl": [],
   "rho_topo": [
    0.6374436632095325,
    0.5870734249409236,
    0.8661424236387477,
    0.6205110723662893,
    0.473100613348578,
    0.6772376994536992,
    0.6003564599005297,
    0.44715881556153836,
    0.6007906702539998,
    0.633031754310051
   ],
   "rho_rand": [
    0.4831403514642921,
    0.6462137830132924,
    0.7460704509981977,
    0.477972844850187,
    0.473100613348578,
    0.6852168233808794,
    0.8368648141750766,
    0.44715881556153836,
    0.6234070831457356,
    0.6571003750246763
   ],
   "rho_orac": [
    0.6374436632095325,
    0.5870734249409236,
    0.7460704509981977,
    0.477972844850187,
    0.473100613348578,
    0.6772376994536992,
    0.6003564599005297,
    0.44715881556153836,
    0.6007906702539998,
    0.39990955487765206
   ],
   "K": 4,
   "sizes": [
    303,
    261,
    46,
    130
   ],
   "rho_topo_algweights": [
    0.6380665871811816,
    0.5890399946856206,
    0.9705054579701438,
    0.6203988120724555,
    0.7738204344210255,
    0.6762311990066883,
    0.9729069245002063,
    0.4462593313616739,
    0.7298842599001445,
    0.6316219689217077
   ]
  }
 }
}

==> results_v2/json/privacy.json <==
{
 "noise": {
  "0.0": {
   "ari": [
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0
   ],
   "ll": [
    0.40952574560130317,
    0.30913699961244995,
    0.4563846589702702,
    0.3388731069970625,
    0.356369614267944,
    0.3878791906235278,
    0.31703246068436425,
    0.4024113017670712,
    0.40491502401614243,
    0.40628516227702466
   ]
  },
  "0.0025": {
   "ari": [
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0
   ],
   "ll": [
    0.4101149771596154,
    0.30911548259726834,
    0.4563935711498941,
    0.3388624043068033,
    0.35638213526492324,
    0.38785313071457717,
    0.3170389887805637,
    0.40289326713377394,
    0.40498540519620363,
    0.4062840672309386
   ]
  },
  "0.005": {
   "ari": [
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0
   ],
   "ll": [
    0.4101196797084182,
    0.3091026013116479,
    0.45641158299836976,
    0.338849539639166,
    0.3564043650170799,
    0.38782424985513564,
    0.31729051165197236,
    0.40299886089559367,
    0.4050192262210332,
    0.40629052043202857
   ]
  },
  "0.01": {
   "ari": [
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0
   ],
   "ll": [
    0.41011149676649256,
    0.30909828939172307,
    0.4564398470578241,
    0.33882144674622955,
    0.3564597953247466,
    0.3877685154416559,
    0.3170613278344097,
    0.4022484893918691,
    0.4052920789066829,
    0.406314941836685
   ]
  },
  "0.02": {
   "ari": [
    0.4948453608247423,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0
   ],
   "ll": [
    0.43713842958052024,
    0.3091183576139609,
    0.4564604557697877,
    0.3387673072307318,
    0.3565521420345809,
    0.3876671659261789,
    0.3170830596001896,
    0.396371768536896,
    0.4061768316725107,
    0.4063633381142212
   ]
  },
  "0.04": {
   "ari": [
    0.4948453608247423,
    0.16,
    1.0,
    0.0,
    0.1724137931034483,
    1.0,
    1.0,
    1.0,
    1.0,
    1.0
   ],
   "ll": [
    0.4372971870924403,
    0.36824932668364657,
    0.45646489655146955,
    0.3792225689898544,
    0.38995518494811193,
    0.387477681245467,
    0.3171240722670418,
    0.396414102343405,
    0.4047794094794026,
    0.40643197470889914
   ]
  },
  "0.08": {
   "ari": [
    -0.12,
    0.0,
    0.0,
    0.0,
    0.1724137931034483,
    1.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "ll": [
    0.5131660242252359,
    0.3886613535537446,
    0.4810015280563518,
    0.37875833806456155,
    0.3899258775649645,
    0.3871158125496227,
    0.3784954733432559,
    0.479409992254656,
    0.46079287901846044,
    0.5225918373244911
   ]
  }
 },
 "gaps": [
  -0.0085866993660359,
  0.09447185764711866,
  0.10023819691189678,
  0.03973904887733709,
  -0.0903030686061071,
  0.11652044128560912,
  0.07446312950340572,
  -0.018875856811589792,
  0.018365940752651605,
  -0.003430669233682071
 ],
 "loo": [
  0.023436472907576982,
  0.0189093618920877,
  0.02212748760478466,
  0.020835919995009243,
  0.02286738529337541,
  0.01962887229589724,
  0.018408430252432273,
  0.01999261259302515,
  0.020719817297018665,
  0.0204521528972789,
  0.016071999302103648,
  0.023892693995328968,
  0.021136778058010102,
  0.024590893654230676,
  0.021005631956869043,
  0.020579247714681552,
  0.028093997472878773,
  0.02212738077056123,
  0.02801170343354084,
  0.02307746434580358,
  0.025644349530051697,
  0.0276922759766893,
  0.02495365114449464,
  0.029046264955617206,
  0.021026089758451563,
  0.026181254104489484,
  0.027098964316203494,
  0.02224110253961632,
  0.02950598391840335,
  0.02099719651459965,
  0.018707170542498795,
  0.022836777724899032,
  0.02295801220283117,
  0.023166299021371444,
  0.01781901240793071,
  0.025108586378366996,
  0.02678617374664583,
  0.033863943732690305,
  0.028124571640728135,
  0.02504625863718992
 ],
 "dp": {
  "inf": {
   "DP-FedAvg": {
    "ll": [
     0.43321833658956405,
     0.4419876807892968,
     0.4415295497493181,
     0.41940185392571694,
     0.41581375497484196,
     0.4684652779523666,
     0.3718171902515607,
     0.3895891944437589,
     0.3872048154112484,
     0.46031310655698754
    ],
    "mia": [
     0.5070847194960786,
     0.5084202875769225,
     0.5202911928036695,
     0.5190139937364018,
     0.49440253424308644,
     0.5240364761434344,
     0.5033824575415922,
     0.4982655108191156,
     0.4987811103082354,
     0.5096541586879495
    ],
    "ari": [
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL": {
    "ll": [
     0.3749522670673802,
     0.3408256360530706,
     0.4024389123902436,
     0.36626208520904663,
     0.3515548561391452,
     0.3782135673311422,
     0.32486188600382865,
     0.32228847227236496,
     0.3384324161418477,
     0.38601098649000054
    ],
    "mia": [
     0.506808827446015,
     0.501996329406767,
     0.5193037921194321,
     0.5168698083064782,
     0.49935335394748037,
     0.5188440759165454,
     0.5023801379408466,
     0.49683738070121647,
     0.49800433670139277,
     0.5120201693608701
    ],
    "ari": [
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   },
   "DP-pTopoFL (descriptor not private)": {
    "ll": [
     0.3749522670673802,
     0.3408256360530706,
     0.4024389123902436,
     0.36626208520904663,
     0.3515548561391452,
     0.3782135673311422,
     0.32486188600382865,
     0.32228847227236496,
     0.3384324161418477,
     0.38601098649000054
    ],
    "mia": [
     0.506808827446015,
     0.501996329406767,
     0.5193037921194321,
     0.5168698083064782,
     0.49935335394748037,
     0.5188440759165454,
     0.5023801379408466,
     0.49683738070121647,
     0.49800433670139277,
     0.5120201693608701
    ],
    "ari": [
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  },
  "64.0": {
   "DP-FedAvg": {
    "ll": [
     0.4339500769607288,
     0.44159356177085357,
     0.4417996801397557,
     0.4195318995277336,
     0.41762290377727523,
     0.46924188925954663,
     0.37322224579259144,
     0.3899753155841649,
     0.3886215132571763,
     0.46003710458561703
    ],
    "mia": [
     0.505534202995893,
     0.5065496589130919,
     0.5211058046543136,
     0.5220729661746104,
     0.49464535375413543,
     0.5244437341171957,
     0.5033016920401809,
     0.4996981997815409,
     0.49957248663492704,
     0.5099727131611715
    ],
    "ari": [
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL": {
    "ll": [
     0.42584015644925927,
     0.36251085358185897,
     0.43424135960547977,
     0.4203323737969534,
     0.4164478777376462,
     0.45509574948138315,
     0.3648369761492511,
     0.39301845887330217,
     0.37669075734137164,
     0.44980613047986306
    ],
    "mia": [
     0.5064151528301113,
     0.5005091131908553,
     0.5214336614643104,
     0.5219855341332983,
     0.49554975524350764,
     0.525453248704969,
     0.502566619364774,
     0.500175167341034,
     0.4997562865225769,
     0.5099863508649705
    ],
    "ari": [
     0.0,
     0.4948453608247423,
     -0.12,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.16,
     0.0
    ]
   },
   "DP-pTopoFL (descriptor not private)": {
    "ll": [
     0.37484405921010994,
     0.3415135733380401,
     0.40237525424988424,
     0.36577330345484976,
     0.35282202640926247,
     0.3794874099146787,
     0.32528481321350233,
     0.322941169417591,
     0.3390424264255468,
     0.38482990990571897
    ],
    "mia": [
     0.5048886005909247,
     0.5002810722088457,
     0.5187977766144938,
     0.5193284789929027,
     0.4994718655173422,
     0.5186236691771651,
     0.5025927368236326,
     0.4983380382960074,
     0.4992077386166888,
     0.5115869088997944
    ],
    "ari": [
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  },
  "16.0": {
   "DP-FedAvg": {
    "ll": [
     0.43758049988963255,
     0.44308705442596064,
     0.444615420981587,
     0.42267629120443445,
     0.4233790787506458,
     0.4732905072581723,
     0.37829839550770056,
     0.39246699749067804,
     0.39445590271562964,
     0.4651572922880074
    ],
    "mia": [
     0.5025100692458879,
     0.5031303241041805,
     0.5199598489172486,
     0.5253247385210854,
     0.4948927590870456,
     0.5234131989972961,
     0.5036444900954341,
     0.5019266849215864,
     0.5003345189359159,
     0.5094442751252943
    ],
    "ari": [
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL": {
    "ll": [
     0.4410298577285338,
     0.40631319816911904,
     0.4578585725587433,
     0.4593598014087845,
     0.450573533844917,
     0.470395869652096,
     0.382608503532266,
     0.41130906529600697,
     0.3965172927017801,
     0.46742673581940386
    ],
    "mia": [
     0.5014664031222525,
     0.49966651534995116,
     0.5195254641314893,
     0.5238335867980322,
     0.49629311929609565,
     0.5237135443622343,
     0.5036314226476287,
     0.5019833879845724,
     0.5018203580765302,
     0.5083997952211223
    ],
    "ari": [
     0.0,
     0.125,
     -0.12,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL (descriptor not private)": {
    "ll": [
     0.3784107245774449,
     0.34544806525248883,
     0.40756686424755223,
     0.37049462616748985,
     0.3617101132613219,
     0.38595082309895906,
     0.32898884211710455,
     0.32770364306851946,
     0.343896076825018,
     0.3894561654607051
    ],
    "mia": [
     0.501599336601292,
     0.49802619227144557,
     0.5170853011148553,
     0.5213610352932265,
     0.4999132593572181,
     0.5171949340606882,
     0.5033750897798608,
     0.5011981637165763,
     0.49985711825466017,
     0.5102637031044102
    ],
    "ari": [
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  },
  "8.0": {
   "DP-FedAvg": {
    "ll": [
     0.4461971570783102,
     0.44946088750202684,
     0.453838661994438,
     0.43283359771807733,
     0.43527829322803524,
     0.4840699191873897,
     0.3896053496285713,
     0.4000550431782833,
     0.4084436453304427,
     0.4825542065581393
    ],
    "mia": [
     0.49952363777707376,
     0.5002002848074076,
     0.5192842839802986,
     0.5259725777956274,
     0.49710240592041316,
     0.5208481183131495,
     0.5049427948467735,
     0.5028916783030257,
     0.5002306918163559,
     0.5090013355928618
    ],
    "ari": [
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL": {
    "ll": [
     0.4973795400484647,
     0.46257481223763475,
     0.5710601714216137,
     0.5847877568065581,
     0.5709805015890901,
     0.5937120188305578,
     0.44240951988904315,
     0.46590618217274316,
     0.4752072865631351,
     0.5265792856283014
    ],
    "mia": [
     0.4979585367669601,
     0.4978313640503321,
     0.5188161061223351,
     0.5243498298509124,
     0.497145314338302,
     0.5197581067373118,
     0.5075163305724677,
     0.502168803987955,
     0.5044134726358804,
     0.5078795918535217
    ],
    "ari": [
     0.0,
     0.125,
     -0.12,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL (descriptor not private)": {
    "ll": [
     0.3896243371324205,
     0.35596338077858664,
     0.42482018810698013,
     0.38808066643953315,
     0.3846143339802654,
     0.40276823114914495,
     0.3397542006508383,
     0.3409074926943415,
     0.35823479607913983,
     0.4097882945834623
    ],
    "mia": [
     0.49819304853758806,
     0.4960699421153315,
     0.5147696031556142,
     0.5213278167543188,
     0.5005034336942292,
     0.514585721282035,
     0.5041126241053265,
     0.5024628921761194,
     0.5004644835074388,
     0.50928695482678
    ],
    "ari": [
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  },
  "4.0": {
   "DP-FedAvg": {
    "ll": [
     0.4781580424909008,
     0.4782483815501704,
     0.49653671725028825,
     0.4774567550263592,
     0.4798432235413124,
     0.5317249988866667,
     0.4306373685649622,
     0.43509102575804703,
     0.463246074591122,
     0.5547364185885638
    ],
    "mia": [
     0.4949203038957254,
     0.49739815101887036,
     0.5183355216045477,
     0.5259699699733109,
     0.4992444930580296,
     0.5172017665245725,
     0.5062937021364224,
     0.5035961588522443,
     0.5010645673326897,
     0.5090295174310244
    ],
    "ari": [
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL": {
    "ll": [
     0.7382926353595436,
     0.8801280598181517,
     1.7323546463668165,
     1.1428494611155082,
     1.3233150177845014,
     1.4315682583616134,
     0.7030813920653706,
     1.468214887281928,
     1.0827369735832995,
     0.7636348005114432
    ],
    "mia": [
     0.49475562695820485,
     0.49670170450763845,
     0.5155012409246869,
     0.5227069516193505,
     0.49509047234563763,
     0.5115229182723888,
     0.5103998665755056,
     0.4967881541097994,
     0.507352166840993,
     0.505490370140325
    ],
    "ari": [
     0.0,
     0.125,
     -0.12,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0,
     0.0
    ]
   },
   "DP-pTopoFL (descriptor not private)": {
    "ll": [
     0.436080978468898,
     0.3988834199445776,
     0.49405775345410247,
     0.4624070214810837,
     0.4695795523533723,
     0.4709116784057394,
     0.38396468032221753,
     0.3974390840968918,
     0.4234011430932898,
     0.5061839458134394
    ],
    "mia": [
     0.4934817237788312,
     0.4943355397080801,
     0.513255687869681,
     0.5211761761095379,
     0.5007394916661153,
     0.511693301684075,
     0.505676567569822,
     0.5037644280723862,
     0.5001344051621045,
     0.5073568770706336
    ],
    "ari": [
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0,
     1.0
    ]
   }
  }
 },
 "local_ll": [
  0.36366940054526814,
  0.32682019818755365,
  0.3547579642830766,
  0.33598457077405824,
  0.3355118723259648,
  0.3579159666438955,
  0.29440881118523654,
  0.2983191848527892,
  0.3033980176694678,
  0.37830019302772705
 ],
 "prop": {
  "inf": 1.0,
  "64.0": 0.475,
  "16.0": 0.4,
  "8.0": 0.3875,
  "4.0": 0.3875
 }
}

==> results_v2/json/robust.json <==
{
 "poison": {
  "0.0": {
   "FedAvg": [
    0.47867212876319165,
    0.37705758695246555,
    0.38096463770079936,
    0.3964554771876463,
    0.37521073286296647,
    0.4235942177570655,
    0.42598999215481037,
    0.49840192629649743,
    0.470809102822032,
    0.3620400261513307
   ],
   "Median": [
    0.4842534508867266,
    0.3922574873828208,
    0.39032309305682633,
    0.4201571125519955,
    0.38913624095954225,
    0.4535500789072107,
    0.4239061737858939,
    0.4797740591444776,
    0.46397771370203755,
    0.37029118967784846
   ],
   "Trimmed": [
    0.4724358916042517,
    0.3731510162457233,
    0.380095068730698,
    0.40658022176847053,
    0.381639608892417,
    0.43601102815120646,
    0.4227572750939084,
    0.4880668144894588,
    0.4649123706592893,
    0.3622617310036622
   ],
   "IFCA": [
    0.3687688972256562,
    0.3562080531621035,
    0.32808205459585166,
    0.3428237553673072,
    0.3707605832687078,
    0.3309358344455861,
    0.3528113596916662,
    0.37244772134708304,
    0.45241620499524493,
    0.3306135673384044
   ],
   "Ditto": [
    0.41018201713937064,
    0.3460219792143562,
    0.3431646968950333,
    0.3535163257301072,
    0.3661461160556533,
    0.3192697931385912,
    0.3496151763517584,
    0.3768481654997058,
    0.4072936388062912,
    0.3360130183836295
   ],
   "pTopoFL": [
    0.37259168922252356,
    0.36169481964775924,
    0.3409305827354991,
    0.34419718423263757,
    0.36912990719686695,
    0.3307891934398577,
    0.34547213099808066,
    0.37851652103549865,
    0.3992339035349165,
    0.3320588330861469
   ],
   "pTopoFL (no trust)": [
    0.37084854204971335,
    0.36169481964775924,
    0.33407742022109654,
    0.34419718423263757,
    0.36944248608287583,
    0.3319759415999093,
    0.34547213099808066,
    0.3756494257594259,
    0.40111280481542216,
    0.3322025049494045
   ],
   "pTopoFL (v1 trust)": [
    0.37221650395208905,
    0.35999993186165663,
    0.3350197004276571,
    0.3442373810960883,
    0.3688196379927711,
    0.33078109368136777,
    0.34486250369872157,
    0.3772508177006972,
    0.3994930976678166,
    0.332010821317451
   ],
   "tpr": [],
   "fpr": [],
   "tpr_v1": [],
   "fpr_v1": []
  },
  "0.1": {
   "FedAvg": [
    0.5330769311737598,
    0.40181506638124515,
    0.419114482756014,
    0.4349552835903528,
    0.4215036951843837,
    0.43106790375176773,
    0.4882351231109235,
    0.4277280062404158,
    0.43525837270580575,
    0.34555078364609554
   ],
   "Median": [
    0.5726386753160109,
    0.40700189750253724,
    0.41768407476706526,
    0.43489859324647206,
    0.4272019383000734,
    0.42772429376187676,
    0.5180737134544435,
    0.45655238140940824,
    0.45749269774248436,
    0.34490204860253904
   ],
   "Trimmed": [
    0.5424211645148964,
    0.4080669058733931,
    0.40739499604141055,
    0.4300627960157706,
    0.42472629605683426,
    0.4314591644747617,
    0.4997201750127795,
    0.4411021633578902,
    0.43736963232927517,
    0.3492044071328273
   ],
   "IFCA": [
    0.4140550725902635,
    0.35688834030075267,
    0.4020874145504618,
    0.38909262459635446,
    0.41903886265169976,
    0.348685357060351,
    0.44100180271934225,
    0.4248738826738927,
    0.3916465929202865,
    0.32883823828612513
   ],
   "Ditto": [
    0.45382529418722295,
    0.3395514518442479,
    0.3660082891350837,
    0.4085754653236443,
    0.4016729438304242,
    0.37109303817481454,
    0.4260332741364674,
    0.3612218825693802,
    0.37709241002799637,
    0.31532961339953486
   ],
   "pTopoFL": [
    0.4473071099670881,
    0.3998259779541935,
    0.38126908192113207,
    0.3926935734395816,
    0.39094841227943933,
    0.42080898978756426,
    0.42968620999407686,
    0.33901973645666417,
    0.38761274760901443,
    0.32616029128302854
   ],
   "pTopoFL (no trust)": [
    0.4482635008844515,
    0.39982997326216385,
    0.38011487994070225,
    0.38971755284733395,
    0.39094841227943933,
    0.4190545038135123,
    0.4265647596647095,
    0.33757963700432075,
    0.38749656408512995,
    0.32611989017476745
   ],
   "pTopoFL (v1 trust)": [
    0.4469716300435529,
    0.39982652121163414,
    0.38093569525641635,
    0.39200668154217183,
    0.39176524901001525,
    0.4205138220907418,
    0.4293996779559951,
    0.3387274408658113,
    0.3879377604239152,
    0.3233567127295396
   ],
   "tpr": [
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "fpr": [
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.0,
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111
   ],
   "tpr_v1": [
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    1.0
   ],
   "fpr_v1": [
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.2222222222222222,
    0.2222222222222222,
    0.2222222222222222,
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111
   ]
  },
  "0.2": {
   "FedAvg": [
    0.48618058130471403,
    0.3943740108092854,
    0.43047867391074246,
    0.4267133044994926,
    0.41915761069097884,
    0.42119370667086237,
    0.39519122726721917,
    0.4657770478372787,
    0.4011826669918767,
    0.4346907670695995
   ],
   "Median": [
    0.4795978104172172,
    0.4187164469470828,
    0.4153857987250546,
    0.41817085402877885,
    0.4131315439676861,
    0.4247557343305964,
    0.37554755438671245,
    0.4685507933715203,
    0.4003058416365922,
    0.4376801121579115
   ],
   "Trimmed": [
    0.4784481426030464,
    0.41134391634516476,
    0.43339385593934643,
    0.4204685573781175,
    0.4138475750429088,
    0.4225286796969522,
    0.3778793653191477,
    0.4619090190848008,
    0.4051646990944784,
    0.42692950415385955
   ],
   "IFCA": [
    0.4217786194583551,
    0.38627274471334727,
    0.412554145387414,
    0.3580337104172093,
    0.40078061115842867,
    0.3581427992934926,
    0.32304569159775876,
    0.3862223779310854,
    0.3555947704921323,
    0.3681002468492119
   ],
   "Ditto": [
    0.42214362284835,
    0.34261267860707184,
    0.37385291467895326,
    0.3721173900533302,
    0.35497081194064806,
    0.348991108474458,
    0.3368472493176471,
    0.4041000872108859,
    0.33119285397569564,
    0.3880874125253271
   ],
   "pTopoFL": [
    0.4171542771646908,
    0.3547144115299155,
    0.373202023147949,
    0.3628086388022063,
    0.4050120042246217,
    0.3653166913542355,
    0.3367751692549633,
    0.4045721384541268,
    0.33275064178724006,
    0.4049529063293594
   ],
   "pTopoFL (no trust)": [
    0.4171542771646908,
    0.3527480311095459,
    0.3812254468366855,
    0.360976027978396,
    0.38617712488521094,
    0.35879170243011077,
    0.33028692304222956,
    0.40435597000213286,
    0.3331084250693747,
    0.40386475709609576
   ],
   "pTopoFL (v1 trust)": [
    0.4194840691364168,
    0.35358962713402886,
    0.3750595052928376,
    0.36311380553185446,
    0.3888846468872365,
    0.36296486027761476,
    0.3343152234617,
    0.4050033156566788,
    0.332845301325161,
    0.4035877146381864
   ],
   "tpr": [
    0.0,
    0.0,
    0.5,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "fpr": [
    0.0,
    0.25,
    0.125,
    0.25,
    0.375,
    0.25,
    0.25,
    0.25,
    0.125,
    0.25
   ],
   "tpr_v1": [
    0.0,
    0.0,
    0.5,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "fpr_v1": [
    0.375,
    0.25,
    0.125,
    0.25,
    0.25,
    0.25,
    0.125,
    0.25,
    0.125,
    0.125
   ]
  },
  "0.3": {
   "FedAvg": [
    0.5022606708328771,
    0.40188462246998874,
    0.42310070907212005,
    0.491096582612017,
    0.43586243161670607,
    0.43282626647269273,
    0.474755861092301,
    0.509796790540213,
    0.4572223813526177,
    0.3979801689192762
   ],
   "Median": [
    0.5027234484816665,
    0.3984769658491735,
    0.44141344355334317,
    0.5056945124381518,
    0.4275125013873486,
    0.4632891682640506,
    0.4945305971375902,
    0.5399221994310425,
    0.4575696385426069,
    0.3933754996268118
   ],
   "Trimmed": [
    0.5023195349258024,
    0.40304613775061776,
    0.4265549268726382,
    0.4877930588647483,
    0.43148739656306745,
    0.4476465873022247,
    0.4806185093574298,
    0.5364154556117487,
    0.45612119509365145,
    0.3882086880298731
   ],
   "IFCA": [
    0.4438689615396595,
    0.39114393272515197,
    0.3723562491757384,
    0.4019457860632725,
    0.41122446809589314,
    0.36988594875124087,
    0.4221413134054156,
    0.4537232238440208,
    0.4288415375344077,
    0.36728114947951085
   ],
   "Ditto": [
    0.41876985658648536,
    0.34660860318285514,
    0.36770427877753487,
    0.3907114957695003,
    0.39417341778202225,
    0.33973205786252647,
    0.40274012216621,
    0.4220108068912243,
    0.4088089222888671,
    0.33427682594616015
   ],
   "pTopoFL": [
    0.4233603382944876,
    0.35857094214487534,
    0.37477932198337,
    0.40362396059349737,
    0.4036708403079318,
    0.42622061054693305,
    0.4268054982673306,
    0.4591128375847152,
    0.42783763929159624,
    0.38107579969962685
   ],
   "pTopoFL (no trust)": [
    0.42119800590241013,
    0.35800251351644374,
    0.37477932198337,
    0.4014408364114292,
    0.4013862057669595,
    0.4262448509928267,
    0.4268054982673306,
    0.4591128375847152,
    0.42744889532612695,
    0.38107579969962685
   ],
   "pTopoFL (v1 trust)": [
    0.4269437475494168,
    0.3588632312855328,
    0.3682960358894019,
    0.40325823245677406,
    0.40353252191567734,
    0.42622389768722607,
    0.43758174735150923,
    0.460528201358387,
    0.427900203218631,
    0.3864819906573283
   ],
   "tpr": [
    0.0,
    0.3333333333333333,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.3333333333333333,
    0.0
   ],
   "fpr": [
    0.42857142857142855,
    0.14285714285714285,
    0.0,
    0.14285714285714285,
    0.14285714285714285,
    0.14285714285714285,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "tpr_v1": [
    0.0,
    0.3333333333333333,
    0.3333333333333333,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.3333333333333333,
    0.0
   ],
   "fpr_v1": [
    0.42857142857142855,
    0.14285714285714285,
    0.14285714285714285,
    0.14285714285714285,
    0.14285714285714285,
    0.14285714285714285,
    0.2857142857142857,
    0.14285714285714285,
    0.0,
    0.2857142857142857
   ]
  },
  "0.4": {
   "FedAvg": [
    0.4845669061323031,
    0.4307355562592181,
    0.4604997480120604,
    0.5110901894825948,
    0.44527896563452507,
    0.471943624056336,
    0.4567115949025618,
    0.5225140482284474,
    0.5135253320322043,
    0.4286966334669832
   ],
   "Median": [
    0.4987261119900803,
    0.43136981022597515,
    0.4620320008115464,
    0.5263353283005944,
    0.44550246187814213,
    0.48764239794173264,
    0.4712906991640455,
    0.5353446697667934,
    0.5424219762339845,
    0.4270170092903848
   ],
   "Trimmed": [
    0.4913046725394223,
    0.43111003582870355,
    0.46008894387253274,
    0.5173531164822515,
    0.4399615064006624,
    0.4817598005722759,
    0.45495767313465907,
    0.5276750398522999,
    0.5197954318592579,
    0.4347364880366198
   ],
   "IFCA": [
    0.46938809545726984,
    0.3841968735470079,
    0.43490934678926024,
    0.43558945733672466,
    0.3998554229442799,
    0.37076297271923886,
    0.4421202775677041,
    0.44927816415705274,
    0.48398399433629385,
    0.3675627074320879
   ],
   "Ditto": [
    0.3760255071378515,
    0.3520810789584087,
    0.3958109095719443,
    0.42160923290821145,
    0.37857232568803323,
    0.4063898742565286,
    0.37740696913246224,
    0.42001258206839204,
    0.4450512273117269,
    0.37205569372617314
   ],
   "pTopoFL": [
    0.420256990509364,
    0.3991611566720817,
    0.4320661845673133,
    0.4346234771761385,
    0.42454498646420835,
    0.42976607848801435,
    0.4078881297883603,
    0.46583973132169326,
    0.4829296475602459,
    0.5202648634930688
   ],
   "pTopoFL (no trust)": [
    0.41494762121846557,
    0.39455795909779445,
    0.42505062336255583,
    0.43470369409124865,
    0.40207143822963665,
    0.43164111839019703,
    0.408627307573929,
    0.46583973132169326,
    0.4649279672830335,
    0.4011625080463946
   ],
   "pTopoFL (v1 trust)": [
    0.4203592705729622,
    0.3980303775919501,
    0.42670717930279584,
    0.43463981550346936,
    0.4102561230670043,
    0.43079428330527486,
    0.40779971413337124,
    0.4638282467761847,
    0.4758977529327295,
    0.41718779897735714
   ],
   "tpr": [
    0.25,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "fpr": [
    0.16666666666666666,
    0.16666666666666666,
    0.3333333333333333,
    0.16666666666666666,
    0.3333333333333333,
    0.3333333333333333,
    0.16666666666666666,
    0.0,
    0.3333333333333333,
    0.3333333333333333
   ],
   "tpr_v1": [
    0.25,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.25,
    0.0,
    0.0
   ],
   "fpr_v1": [
    0.16666666666666666,
    0.16666666666666666,
    0.3333333333333333,
    0.16666666666666666,
    0.3333333333333333,
    0.3333333333333333,
    0.16666666666666666,
    0.16666666666666666,
    0.3333333333333333,
    0.3333333333333333
   ]
  }
 },
 "geom_poison": {
  "0.0": {
   "FedAvg": [
    0.47867212876319165,
    0.37705758695246555,
    0.38096463770079936,
    0.3964554771876463,
    0.37521073286296647,
    0.4235942177570655,
    0.42598999215481037,
    0.49840192629649743,
    0.470809102822032,
    0.3620400261513307
   ],
   "Median": [
    0.4842534508867266,
    0.3922574873828208,
    0.39032309305682633,
    0.4201571125519955,
    0.38913624095954225,
    0.4535500789072107,
    0.4239061737858939,
    0.4797740591444776,
    0.46397771370203755,
    0.37029118967784846
   ],
   "Trimmed": [
    0.4724358916042517,
    0.3731510162457233,
    0.380095068730698,
    0.40658022176847053,
    0.381639608892417,
    0.43601102815120646,
    0.4227572750939084,
    0.4880668144894588,
    0.4649123706592893,
    0.3622617310036622
   ],
   "IFCA": [
    0.3687688972256562,
    0.3562080531621035,
    0.32808205459585166,
    0.3428237553673072,
    0.3707605832687078,
    0.3309358344455861,
    0.3528113596916662,
    0.37244772134708304,
    0.45241620499524493,
    0.3306135673384044
   ],
   "Ditto": [
    0.41018201713937064,
    0.3460219792143562,
    0.3431646968950333,
    0.3535163257301072,
    0.3661461160556533,
    0.3192697931385912,
    0.3496151763517584,
    0.3768481654997058,
    0.4072936388062912,
    0.3360130183836295
   ],
   "pTopoFL": [
    0.37259168922252356,
    0.36169481964775924,
    0.3409305827354991,
    0.34419718423263757,
    0.36912990719686695,
    0.3307891934398577,
    0.34547213099808066,
    0.37851652103549865,
    0.3992339035349165,
    0.3320588330861469
   ],
   "pTopoFL (no trust)": [
    0.37084854204971335,
    0.36169481964775924,
    0.33407742022109654,
    0.34419718423263757,
    0.36944248608287583,
    0.3319759415999093,
    0.34547213099808066,
    0.3756494257594259,
    0.40111280481542216,
    0.3322025049494045
   ],
   "pTopoFL (v1 trust)": [
    0.37221650395208905,
    0.35999993186165663,
    0.3350197004276571,
    0.3442373810960883,
    0.3688196379927711,
    0.33078109368136777,
    0.34486250369872157,
    0.3772508177006972,
    0.3994930976678166,
    0.332010821317451
   ],
   "tpr": [],
   "fpr": [],
   "tpr_v1": [],
   "fpr_v1": []
  },
  "0.1": {
   "FedAvg": [
    0.5286777984329051,
    0.4543894835862792,
    0.4194083871317465,
    0.39286048896516185,
    0.37888223441959107,
    0.4419205071399935,
    0.5220039546159371,
    0.4277008674358024,
    0.43410588906804953,
    0.3546931399754393
   ],
   "Median": [
    0.5429499700168025,
    0.4540468718721633,
    0.4100507058940084,
    0.3915148885426373,
    0.3995495745265695,
    0.43318067267342375,
    0.5245381967686721,
    0.42523186347924474,
    0.43878835056431953,
    0.3523714191839999
   ],
   "Trimmed": [
    0.5291598107202693,
    0.44871960496077273,
    0.40848492231840833,
    0.3867778104394998,
    0.39093473563714887,
    0.4346285301695386,
    0.5174095127488632,
    0.4192256780604994,
    0.44010706021592433,
    0.3528220536760206
   ],
   "IFCA": [
    0.41700660405357154,
    0.40461942612851404,
    0.372397424673394,
    0.3344505619350754,
    0.36358991203635493,
    0.37955147558367586,
    0.5003690781978525,
    0.40429618704543663,
    0.3919965183235335,
    0.32395338175826216
   ],
   "Ditto": [
    0.4204278200741669,
    0.3806094887426805,
    0.36043572987075173,
    0.3468864989522722,
    0.3500413847061568,
    0.40745862038848846,
    0.4377124938985058,
    0.3539555490822289,
    0.36444162697962074,
    0.3141479913249867
   ],
   "pTopoFL": [
    0.42392198501788625,
    0.440447244810178,
    0.35697853889934383,
    0.3327088475647793,
    0.3337438834963396,
    0.40251124030016444,
    0.45558960700938306,
    0.33277050746561965,
    0.37524131014181433,
    0.3233743018791466
   ],
   "pTopoFL (no trust)": [
    0.42392198501788625,
    0.4405187231163622,
    0.35697853889934383,
    0.3358160296215678,
    0.3337438834963396,
    0.40998370806766427,
    0.45558960700938306,
    0.33277050746561965,
    0.37524131014181433,
    0.3233743018791466
   ],
   "pTopoFL (v1 trust)": [
    0.42776679132083306,
    0.44045789094123666,
    0.3579853419122457,
    0.33511415745899414,
    0.33351034062521884,
    0.40290500665838636,
    0.4544567926003957,
    0.33343098524373677,
    0.3758249329577798,
    0.31549812838259467
   ],
   "tpr": [
    0.0,
    1.0,
    0.0,
    1.0,
    0.0,
    1.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "fpr": [
    0.0,
    0.0,
    0.0,
    0.1111111111111111,
    0.0,
    0.1111111111111111,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "tpr_v1": [
    0.0,
    1.0,
    0.0,
    1.0,
    0.0,
    1.0,
    1.0,
    0.0,
    0.0,
    1.0
   ],
   "fpr_v1": [
    0.1111111111111111,
    0.0,
    0.2222222222222222,
    0.1111111111111111,
    0.2222222222222222,
    0.1111111111111111,
    0.0,
    0.2222222222222222,
    0.3333333333333333,
    0.0
   ]
  },
  "0.2": {
   "FedAvg": [
    0.5370569209658016,
    0.47541774799751446,
    0.4858277356884186,
    0.47620116784946137,
    0.4478199619484372,
    0.47381458188302267,
    0.4620126438813912,
    0.47905601498898615,
    0.4318343075011152,
    0.4475103872220219
   ],
   "Median": [
    0.5486191459005304,
    0.46237445545782324,
    0.49064285950474584,
    0.4535830078539166,
    0.4494523667374169,
    0.44899984485447436,
    0.44968818177400705,
    0.4677713173544507,
    0.42534511613550974,
    0.45318246971715354
   ],
   "Trimmed": [
    0.5422859648849719,
    0.4544922555017791,
    0.4807381016372385,
    0.45862738321309365,
    0.43052497785717303,
    0.4537364129635166,
    0.4384435701477729,
    0.47653871087197686,
    0.4306620112347761,
    0.4447928819115836
   ],
   "IFCA": [
    0.46957807391060424,
    0.4155026519889626,
    0.4115991610938823,
    0.4143338112554037,
    0.4133810453659278,
    0.4058885534730704,
    0.43678517498683456,
    0.42781514020250816,
    0.3395489174946115,
    0.40072444512088723
   ],
   "Ditto": [
    0.463360414424114,
    0.3735911851165126,
    0.42416496346328875,
    0.4002214601666266,
    0.3976238019989211,
    0.4119431194056711,
    0.38737974543013326,
    0.4108078807039601,
    0.35107096557420564,
    0.40590185816992286
   ],
   "pTopoFL": [
    0.4407532425971433,
    0.41469473805546625,
    0.4148676132945914,
    0.3863420670631838,
    0.39939583919526916,
    0.3924763212538589,
    0.42180248675081417,
    0.41934600995651566,
    0.3423341765770857,
    0.4020682425965019
   ],
   "pTopoFL (no trust)": [
    0.44251498739745565,
    0.42782733151497165,
    0.41451972227288714,
    0.3863420670631838,
    0.4026080220882299,
    0.4068736471365685,
    0.41657844727042603,
    0.41956295423440204,
    0.3423341765770857,
    0.4020682425965019
   ],
   "pTopoFL (v1 trust)": [
    0.4385744919579548,
    0.41373144927523536,
    0.4144691103448083,
    0.38562523188430786,
    0.3991163957487569,
    0.39792137621371865,
    0.41876871355193235,
    0.41592270581017154,
    0.33567200307956224,
    0.39553006234112525
   ],
   "tpr": [
    0.5,
    0.5,
    0.5,
    0.0,
    0.5,
    1.0,
    0.0,
    0.5,
    0.0,
    0.0
   ],
   "fpr": [
    0.0,
    0.0,
    0.125,
    0.0,
    0.0,
    0.0,
    0.25,
    0.0,
    0.0,
    0.0
   ],
   "tpr_v1": [
    0.5,
    0.5,
    0.5,
    0.0,
    0.5,
    0.5,
    0.5,
    0.5,
    0.5,
    0.5
   ],
   "fpr_v1": [
    0.0,
    0.0,
    0.125,
    0.25,
    0.0,
    0.0,
    0.25,
    0.125,
    0.0,
    0.0
   ]
  },
  "0.3": {
   "FedAvg": [
    0.44575726044642205,
    0.5038683308728034,
    0.4576273475248494,
    0.4554851477693736,
    0.4479537991831036,
    0.49805418868750023,
    0.46805560411509295,
    0.5320936814835436,
    0.48770557307533824,
    0.5172392413201768
   ],
   "Median": [
    0.44440640947322546,
    0.4909637074050363,
    0.4272738648136459,
    0.42676412326925267,
    0.4332719147689257,
    0.47500042690719274,
    0.4240638737159698,
    0.5075221039476917,
    0.4739063008129443,
    0.49063529883803114
   ],
   "Trimmed": [
    0.4438900074493809,
    0.4997427423865902,
    0.44516686137908174,
    0.4438327803396862,
    0.4422671525923848,
    0.48022409959157353,
    0.4422336813223725,
    0.5330020716101055,
    0.4771213851396428,
    0.491208712595609
   ],
   "IFCA": [
    0.4165306948557426,
    0.44352453744613973,
    0.38929493704334794,
    0.40656908850575013,
    0.42096039690476167,
    0.4312100359523976,
    0.36065767086078976,
    0.4670501592633871,
    0.42240843013158313,
    0.44590911867340455
   ],
   "Ditto": [
    0.3886269113013938,
    0.40521093448768614,
    0.3737666469610758,
    0.39324875692854355,
    0.40423394073493374,
    0.4098341122815425,
    0.37642708153765847,
    0.4274553310826646,
    0.4339102717555624,
    0.41803005837507495
   ],
   "pTopoFL": [
    0.3789465319033066,
    0.4441934492193592,
    0.4059025613324693,
    0.39275751656774394,
    0.42255925793785964,
    0.45196384656008937,
    0.3588240056530167,
    0.43520964097121484,
    0.44127614138097926,
    0.4125410647247252
   ],
   "pTopoFL (no trust)": [
    0.3789465319033066,
    0.4441934492193592,
    0.40685394628101323,
    0.39275751656774394,
    0.4230202991607152,
    0.45452275458648894,
    0.3656587210457112,
    0.43520964097121484,
    0.4516901730720408,
    0.41686465713805226
   ],
   "pTopoFL (v1 trust)": [
    0.37999098321317776,
    0.4440757371612086,
    0.4061275455482104,
    0.39272365306170587,
    0.4226353998229136,
    0.4500592812781592,
    0.35975124311096895,
    0.4349037264498251,
    0.4472067416349478,
    0.4139897666836013
   ],
   "tpr": [
    0.0,
    0.0,
    0.6666666666666666,
    0.0,
    0.3333333333333333,
    0.3333333333333333,
    0.3333333333333333,
    0.0,
    0.3333333333333333,
    0.3333333333333333
   ],
   "fpr": [
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.2857142857142857,
    0.2857142857142857
   ],
   "tpr_v1": [
    0.3333333333333333,
    0.3333333333333333,
    0.6666666666666666,
    0.0,
    0.3333333333333333,
    0.6666666666666666,
    0.3333333333333333,
    0.3333333333333333,
    0.3333333333333333,
    0.3333333333333333
   ],
   "fpr_v1": [
    0.14285714285714285,
    0.42857142857142855,
    0.0,
    0.2857142857142857,
    0.0,
    0.0,
    0.0,
    0.2857142857142857,
    0.2857142857142857,
    0.2857142857142857
   ]
  },
  "0.4": {
   "FedAvg": [
    0.5292354943447284,
    0.4970222776825644,
    0.5474512114850588,
    0.5483306651205297,
    0.5086819497186382,
    0.534936877225056,
    0.5587579991732302,
    0.6181004962240957,
    0.5238548553235997,
    0.5168861651285089
   ],
   "Median": [
    0.5303293267867787,
    0.4926581270670472,
    0.5189815043596231,
    0.5361596189468192,
    0.4518626330231187,
    0.5482336933307889,
    0.5563564932827822,
    0.6163671234128024,
    0.4945270773849431,
    0.5045971755411248
   ],
   "Trimmed": [
    0.5314967171361403,
    0.4951152605860351,
    0.5453888072318943,
    0.5498819771161589,
    0.4891557780160861,
    0.5385838159132923,
    0.5507045614701872,
    0.6181642165813459,
    0.5057313713594983,
    0.534369140084094
   ],
   "IFCA": [
    0.44360968823652347,
    0.40010604580551873,
    0.5129830284433464,
    0.48193806187117655,
    0.4168564762709538,
    0.38405508661060184,
    0.4515311377270861,
    0.5192535863207277,
    0.4646883451684917,
    0.41683604920240547
   ],
   "Ditto": [
    0.4510579354316542,
    0.37383844618155243,
    0.48775321971267804,
    0.43759824008679804,
    0.426770557102555,
    0.43983321553690347,
    0.46218677384469053,
    0.523878447357728,
    0.42608754188103604,
    0.42692933830076124
   ],
   "pTopoFL": [
    0.4943392229903186,
    0.36542486435555527,
    0.47539948391537024,
    0.4712686378476755,
    0.4568697056623406,
    0.3894643319261905,
    0.47498518384953003,
    0.5261069625118464,
    0.42631624140252683,
    0.42867509196039055
   ],
   "pTopoFL (no trust)": [
    0.5042857352133735,
    0.3655379925163211,
    0.47539948391537024,
    0.4712686378476755,
    0.4636550827167286,
    0.39056490700669433,
    0.47498518384953003,
    0.5261069625118464,
    0.4284561558450267,
    0.42867509196039055
   ],
   "pTopoFL (v1 trust)": [
    0.5013517191358378,
    0.35648449783391284,
    0.4751591977774417,
    0.47272725053616893,
    0.4590891245056368,
    0.3896281840792779,
    0.47180282109499777,
    0.5296667965777131,
    0.42896246807757205,
    0.4235328920440532
   ],
   "tpr": [
    0.5,
    0.25,
    0.0,
    0.0,
    0.25,
    0.25,
    0.0,
    0.0,
    0.25,
    0.0
   ],
   "fpr": [
    0.3333333333333333,
    0.0,
    0.0,
    0.0,
    0.3333333333333333,
    0.0,
    0.0,
    0.0,
    0.5,
    0.0
   ],
   "tpr_v1": [
    0.25,
    0.25,
    0.0,
    0.0,
    0.25,
    0.25,
    0.25,
    0.0,
    0.0,
    0.25
   ],
   "fpr_v1": [
    0.3333333333333333,
    0.0,
    0.5,
    0.3333333333333333,
    0.3333333333333333,
    0.0,
    0.16666666666666666,
    0.3333333333333333,
    0.3333333333333333,
    0.16666666666666666
   ]
  }
 },
 "labelflip": {
  "0.0": {
   "FedAvg": [
    0.47867212876319165,
    0.37705758695246555,
    0.38096463770079936,
    0.3964554771876463,
    0.37521073286296647,
    0.4235942177570655,
    0.42598999215481037,
    0.49840192629649743,
    0.470809102822032,
    0.3620400261513307
   ],
   "Median": [
    0.4842534508867266,
    0.3922574873828208,
    0.39032309305682633,
    0.4201571125519955,
    0.38913624095954225,
    0.4535500789072107,
    0.4239061737858939,
    0.4797740591444776,
    0.46397771370203755,
    0.37029118967784846
   ],
   "Trimmed": [
    0.4724358916042517,
    0.3731510162457233,
    0.380095068730698,
    0.40658022176847053,
    0.381639608892417,
    0.43601102815120646,
    0.4227572750939084,
    0.4880668144894588,
    0.4649123706592893,
    0.3622617310036622
   ],
   "IFCA": [
    0.3687688972256562,
    0.3562080531621035,
    0.32808205459585166,
    0.3428237553673072,
    0.3707605832687078,
    0.3309358344455861,
    0.3528113596916662,
    0.37244772134708304,
    0.45241620499524493,
    0.3306135673384044
   ],
   "Ditto": [
    0.41018201713937064,
    0.3460219792143562,
    0.3431646968950333,
    0.3535163257301072,
    0.3661461160556533,
    0.3192697931385912,
    0.3496151763517584,
    0.3768481654997058,
    0.4072936388062912,
    0.3360130183836295
   ],
   "pTopoFL": [
    0.37259168922252356,
    0.36169481964775924,
    0.3409305827354991,
    0.34419718423263757,
    0.36912990719686695,
    0.3307891934398577,
    0.34547213099808066,
    0.37851652103549865,
    0.3992339035349165,
    0.3320588330861469
   ],
   "pTopoFL (no trust)": [
    0.37084854204971335,
    0.36169481964775924,
    0.33407742022109654,
    0.34419718423263757,
    0.36944248608287583,
    0.3319759415999093,
    0.34547213099808066,
    0.3756494257594259,
    0.40111280481542216,
    0.3322025049494045
   ],
   "pTopoFL (v1 trust)": [
    0.37221650395208905,
    0.35999993186165663,
    0.3350197004276571,
    0.3442373810960883,
    0.3688196379927711,
    0.33078109368136777,
    0.34486250369872157,
    0.3772508177006972,
    0.3994930976678166,
    0.332010821317451
   ],
   "tpr": [],
   "fpr": [],
   "tpr_v1": [],
   "fpr_v1": []
  },
  "0.1": {
   "FedAvg": [
    0.3993237116221159,
    0.4358649705227807,
    0.4800942537216091,
    0.44658557862052256,
    0.4160878672695015,
    0.4330399655340352,
    0.5121777340220754,
    0.4329014472244945,
    0.4230440465975276,
    0.3492789645958518
   ],
   "Median": [
    0.3761136327836526,
    0.44501476632731934,
    0.48538808332641126,
    0.47732499920906774,
    0.45581403215520544,
    0.4228161247929042,
    0.5574211501212599,
    0.4740186497187996,
    0.4483549463238733,
    0.3591366989515504
   ],
   "Trimmed": [
    0.34976020516615264,
    0.44728928564056614,
    0.4594258177121326,
    0.45178943841617475,
    0.4083758519387198,
    0.4260738504731427,
    0.5164381715505075,
    0.4446737354501568,
    0.416646796097977,
    0.35268003384318813
   ],
   "IFCA": [
    0.3136097605237848,
    0.36844760395053683,
    0.4501958372361484,
    0.37542084959694744,
    0.3920446494996074,
    0.3801174394407817,
    0.48645637718628537,
    0.41726786994900555,
    0.36215872349907374,
    0.31988912147056414
   ],
   "Ditto": [
    0.31574600581321366,
    0.37025383455274746,
    0.40498070142151354,
    0.3969908571458162,
    0.3692014786347564,
    0.3745614777887484,
    0.4395013050191339,
    0.3534084096421496,
    0.3671856944826873,
    0.31881364341605173
   ],
   "pTopoFL": [
    0.3458098979332156,
    0.3605727432537825,
    0.4518711211452105,
    0.3835383917744405,
    0.3812355641115554,
    0.39056231586226453,
    0.4480214775339439,
    0.33989390320719115,
    0.3787476383273995,
    0.327867258557346
   ],
   "pTopoFL (no trust)": [
    0.3455231617406755,
    0.3620384744052254,
    0.45103113708086245,
    0.3835383917744405,
    0.37318711932093246,
    0.3822319720083326,
    0.44377766853927303,
    0.3321032240271357,
    0.37833052838033276,
    0.327867258557346
   ],
   "pTopoFL (v1 trust)": [
    0.34609027985458574,
    0.3599875012591248,
    0.4512369442587323,
    0.3844143369838753,
    0.38123973232168484,
    0.38334496861620737,
    0.4472546263818806,
    0.3412104628635494,
    0.37915204425503307,
    0.3283401898036894
   ],
   "tpr": [
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "fpr": [
    0.3333333333333333,
    0.1111111111111111,
    0.1111111111111111,
    0.0,
    0.1111111111111111,
    0.2222222222222222,
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.0
   ],
   "tpr_v1": [
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "fpr_v1": [
    0.1111111111111111,
    0.1111111111111111,
    0.1111111111111111,
    0.2222222222222222,
    0.1111111111111111,
    0.2222222222222222,
    0.2222222222222222,
    0.2222222222222222,
    0.1111111111111111,
    0.2222222222222222
   ]
  },
  "0.2": {
   "FedAvg": [
    0.5507872755171023,
    0.46537908094166225,
    0.4678386010736045,
    0.5087493518432701,
    0.44576556791918737,
    0.43690514012677223,
    0.5416868053586349,
    0.47026245701527475,
    0.4312783840298824,
    0.5084849931234964
   ],
   "Median": [
    0.5473407898624474,
    0.45612154585145176,
    0.3978520787264168,
    0.4220319430870201,
    0.4005962239915989,
    0.41697922193190845,
    0.5187721127917899,
    0.39969153619896813,
    0.4156740978198564,
    0.47778439604320916
   ],
   "Trimmed": [
    0.5238798039517326,
    0.43297613212486785,
    0.4043912303060189,
    0.42437948300659767,
    0.40508751710059704,
    0.397634524488516,
    0.5139612280685585,
    0.4009134828176624,
    0.41517023735173314,
    0.44695139553781604
   ],
   "IFCA": [
    0.49625461371889606,
    0.4029536433580842,
    0.3793915143736795,
    0.43045688050570113,
    0.37316420830974706,
    0.37739953282446753,
    0.4931463918723072,
    0.39929347126526255,
    0.41137477940237466,
    0.39235243474553444
   ],
   "Ditto": [
    0.44307039847892704,
    0.35226393746908213,
    0.3696290818069879,
    0.3945886425429251,
    0.36829525409278513,
    0.35642967983479057,
    0.42500291581290417,
    0.34691739682830297,
    0.3398779208807412,
    0.3898352862562739
   ],
   "pTopoFL": [
    0.5634890798302994,
    0.4320344685084185,
    0.4560919996373279,
    0.47671483192986275,
    0.40124120604425706,
    0.41158841083334985,
    0.547131525086564,
    0.41545093674987943,
    0.394174746205331,
    0.46583860763401896
   ],
   "pTopoFL (no trust)": [
    0.5287020956270905,
    0.4320344685084185,
    0.45286316778317043,
    0.47671483192986275,
    0.40124120604425706,
    0.3960793912298095,
    0.5097435536727073,
    0.41545093674987943,
    0.3794913367964448,
    0.46957518825548583
   ],
   "pTopoFL (v1 trust)": [
    0.5609911460140677,
    0.42954373163747533,
    0.45221031532457373,
    0.46968217812347157,
    0.4096632212690451,
    0.40899207959451966,
    0.5390437726123837,
    0.42451031715604526,
    0.3867864590542932,
    0.4707678406963812
   ],
   "tpr": [
    0.0,
    0.0,
    0.5,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.5
   ],
   "fpr": [
    0.125,
    0.0,
    0.125,
    0.0,
    0.0,
    0.125,
    0.125,
    0.0,
    0.25,
    0.125
   ],
   "tpr_v1": [
    0.0,
    0.5,
    0.5,
    0.5,
    0.0,
    0.0,
    0.0,
    0.0,
    0.0,
    0.5
   ],
   "fpr_v1": [
    0.125,
    0.25,
    0.0,
    0.125,
    0.25,
    0.125,
    0.125,
    0.25,
    0.25,
    0.125
   ]
  },
  "0.3": {
   "FedAvg": [
    0.5593003338018481,
    0.5291894273794588,
    0.5192397457941303,
    0.4726740676426746,
    0.5094891980426541,
    0.638479831015394,
    0.532667232655256,
    0.580712537201733,
    0.4924354822046628,
    0.5687850807661977
   ],
   "Median": [
    0.5607340488291169,
    0.4743533987947018,
    0.45007998321933484,
    0.515018775249094,
    0.4594059338040241,
    0.61959223986367,
    0.5236981536954458,
    0.6269929972304553,
    0.5031717589786066,
    0.4023057413619062
   ],
   "Trimmed": [
    0.5477899495147708,
    0.4598175295556361,
    0.46048721826549394,
    0.4899842765234458,
    0.453294336175993,
    0.5870710997081166,
    0.534490566170672,
    0.6221739102270337,
    0.5240894863706741,
    0.434086179353486
   ],
   "IFCA": [
    0.5353018411252243,
    0.4117458241708508,
    0.422231962124413,
    0.42043527547797194,
    0.40807466544543847,
    0.5052580184845414,
    0.4211364584472921,
    0.47596130624134997,
    0.4165771433498199,
    0.46408822707162223
   ],
   "Ditto": [
    0.43234354417686016,
    0.38892990986194803,
    0.43500902225152766,
    0.3968944051164179,
    0.3361146312144087,
    0.3938031763602258,
    0.36736464748672276,
    0.42089398696601565,
    0.42469880185607206,
    0.3802168943261
   ],
   "pTopoFL": [
    0.4597486692369124,
    0.5066038470573861,
    0.5116721836488667,
    0.40972065776962757,
    0.49341861420771727,
    0.6652333244339745,
    0.3942688066545469,
    0.5058327940978449,
    0.435038129766063,
    0.5647742992779524
   ],
   "pTopoFL (no trust)": [
    0.45102289057664485,
    0.48710807073228896,
    0.5116721836488667,
    0.4234653980998322,
    0.4845222231114084,
    0.5815733958742362,
    0.45569514279984097,
    0.5058327940978449,
    0.45631201641527186,
    0.5403659402462977
   ],
   "pTopoFL (v1 trust)": [
    0.45804422118616955,
    0.5035836360727922,
    0.49016832459812276,
    0.41293841062748654,
    0.5069809692828957,
    0.6275332598192629,
    0.42010935834353275,
    0.5331987985399489,
    0.43728493797763063,
    0.5374922596740908
   ],
   "tpr": [
    0.0,
    0.0,
    0.0,
    0.6666666666666666,
    0.0,
    0.0,
    0.3333333333333333,
    0.0,
    0.3333333333333333,
    0.3333333333333333
   ],
   "fpr": [
    0.14285714285714285,
    0.2857142857142857,
    0.0,
    0.14285714285714285,
    0.2857142857142857,
    0.2857142857142857,
    0.2857142857142857,
    0.0,
    0.14285714285714285,
    0.2857142857142857
   ],
   "tpr_v1": [
    0.0,
    0.0,
    0.3333333333333333,
    0.6666666666666666,
    0.0,
    0.0,
    0.3333333333333333,
    0.0,
    0.3333333333333333,
    0.3333333333333333
   ],
   "fpr_v1": [
    0.14285714285714285,
    0.2857142857142857,
    0.0,
    0.0,
    0.2857142857142857,
    0.14285714285714285,
    0.14285714285714285,
    0.2857142857142857,
    0.0,
    0.2857142857142857
   ]
  },
  "0.4": {
   "FedAvg": [
    0.6013431853309317,
    0.694160797017753,
    0.5366867596447209,
    0.532246888655856,
    0.5310229994383207,
    0.5772646607075845,
    0.6415998084218149,
    0.725922744090798,
    0.5937751882730904,
    0.5027379160449736
   ],
   "Median": [
    0.6567383284245819,
    0.5072983868580336,
    0.5036346850865084,
    0.5225066053368351,
    0.4933355557213287,
    0.5674306586423412,
    0.5751725340253215,
    0.6987165844405099,
    0.5402948275014814,
    0.44095045913819453
   ],
   "Trimmed": [
    0.6306664355015315,
    0.5624071384248767,
    0.5438621404743744,
    0.5434864952130775,
    0.5269639962129803,
    0.6187259069621442,
    0.5972125758891104,
    0.689055773043083,
    0.5724420216401294,
    0.518675816159472
   ],
   "IFCA": [
    0.506214964549079,
    0.5384027181041064,
    0.44920140862246616,
    0.4648855831298586,
    0.2967648462647206,
    0.4139239271231148,
    0.42781232322385804,
    0.5647368668921816,
    0.43288858190710977,
    0.3553675164303146
   ],
   "Ditto": [
    0.4476236402539004,
    0.42182102132227317,
    0.37937497003967,
    0.43609911658273676,
    0.32191846806628016,
    0.4189356682976312,
    0.4390428500762712,
    0.4292104925003444,
    0.4292702027835558,
    0.3826704417770623
   ],
   "pTopoFL": [
    0.5668963090710634,
    0.7963556525155855,
    0.5306055063322156,
    0.5237148431076628,
    0.7205149744737992,
    0.5358469495322278,
    0.6470301252920351,
    0.6393156159718092,
    0.600221002070189,
    0.48753082051724594
   ],
   "pTopoFL (no trust)": [
    0.5668963090710634,
    0.7224253140819099,
    0.5225179424136878,
    0.4965242793379629,
    0.49787539770576567,
    0.5317151564469489,
    0.6470301252920351,
    0.6664319956486092,
    0.6057022760680573,
    0.5052500096214179
   ],
   "pTopoFL (v1 trust)": [
    0.5559514979912455,
    0.8293859672567594,
    0.5510639617634396,
    0.5192215404237411,
    0.5360571355176779,
    0.5511188343326388,
    0.6722598433470258,
    0.645477795335525,
    0.6057991523527523,
    0.4609952599326521
   ],
   "tpr": [
    0.0,
    0.0,
    0.25,
    0.0,
    0.0,
    0.0,
    0.0,
    0.25,
    0.25,
    0.25
   ],
   "fpr": [
    0.0,
    0.16666666666666666,
    0.16666666666666666,
    0.16666666666666666,
    0.5,
    0.16666666666666666,
    0.0,
    0.0,
    0.0,
    0.0
   ],
   "tpr_v1": [
    0.5,
    0.25,
    0.25,
    0.25,
    0.0,
    0.0,
    0.0,
    0.25,
    0.25,
    0.5
   ],
   "fpr_v1": [
    0.16666666666666666,
    0.16666666666666666,
    0.16666666666666666,
    0.16666666666666666,
    0.5,
    0.3333333333333333,
    0.3333333333333333,
    0.16666666666666666,
    0.3333333333333333,
    0.0
   ]
  }
 }
}

==> results_v2/json/sensitivity.json <==
{
 "$M=1$": {
  "ll": [
   0.5072131603136404,
   0.3904456982637111,
   0.4851821164141265,
   0.3879600832902926,
   0.411143786379196,
   0.493645895638249,
   0.37957910052322613,
   0.5104198958334264,
   0.46732101291095524,
   0.513376878378803
  ],
  "ari": [
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0,
   0.0
  ]
 },
 "$M=2$ (default)": {
  "ll": [
   0.40952574560130317,
   0.30913699961244995,
   0.4563846589702702,
   0.3388731069970625,
   0.356369614267944,
   0.3878791906235278,
   0.31703246068436425,
   0.4024113017670712,
   0.40491502401614243,
   0.40628516227702466
  ],
  "ari": [
   1.0,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0
  ]
 },
 "$M=3$": {
  "ll": [
   0.4183245975249062,
   0.317970869337365,
   0.4724992462555822,
   0.3374232728820529,
   0.33794854380461864,
   0.4079111570043906,
   0.32347640283951334,
   0.4065159964203448,
   0.4042741145022923,
   0.4000591263479979
  ],
  "ari": [
   0.7741935483870968,
   0.7741935483870968,
   0.7741935483870968,
   0.7741935483870968,
   0.46153846153846156,
   0.6956521739130435,
   0.7741935483870968,
   0.7741935483870968,
   0.7741935483870968,
   0.6956521739130435
  ]
 },
 "$M=4$": {
  "ll": [
   0.4252692841898694,
   0.30748602204719133,
   0.4606349836899813,
   0.33278229593349135,
   0.3352000237205961,
   0.4013773154153403,
   0.3247538572637216,
   0.3708284091385133,
   0.4122028584782502,
   0.4079237179273094
  ],
  "ari": [
   0.5333333333333333,
   0.5333333333333333,
   0.449438202247191,
   0.5333333333333333,
   0.5333333333333333,
   0.6153846153846154,
   0.5333333333333333,
   0.6153846153846154,
   0.5333333333333333,
   0.36363636363636365
  ]
 },
 "$n_{\\mathrm{sub}}=40$": {
  "ll": [
   0.41025894894371684,
   0.30896454720871647,
   0.4665716722502991,
   0.33906468307899584,
   0.35204448920506226,
   0.38755128273533185,
   0.3170664727807726,
   0.40062005876698487,
   0.4060005105084666,
   0.40647090792511725
  ],
  "ari": [
   1.0,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0
  ]
 },
 "$n_{\\mathrm{sub}}=160$": {
  "ll": [
   0.41143685141669745,
   0.3092207985196013,
   0.45648572856478276,
   0.33869629539503193,
   0.35648646070422146,
   0.4007150875826125,
   0.3183356765923741,
   0.39623892883637696,
   0.40443236652778713,
   0.40648248747683086
  ],
  "ari": [
   1.0,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   1.0,
   1.0
  ]
 },
 "one subsample ($n_{\\mathrm{rep}}=1$)": {
  "ll": [
   0.43815334899288194,
   0.3162696759874251,
   0.45663493292303375,
   0.3390570107786489,
   0.35705446673702257,
   0.38792167428696084,
   0.31791078217869245,
   0.4687496698318694,
   0.4051416043516045,
   0.43548779188215264
  ],
  "ari": [
   0.4948453608247423,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   0.4948453608247423,
   1.0,
   0.4948453608247423
  ]
 },
 "per-coordinate $z$-score normalisation": {
  "ll": [
   0.4083184095245871,
   0.342952672451391,
   0.45740498203523233,
   0.33852139364272865,
   0.3952970525254485,
   0.387786914985886,
   0.31697118225036425,
   0.39706028695376444,
   0.40201007711556386,
   0.5243538868993859
  ],
  "ari": [
   1.0,
   0.4948453608247423,
   1.0,
   1.0,
   -0.08247422680412371,
   1.0,
   1.0,
   1.0,
   0.4948453608247423,
   -0.08247422680412371
  ]
 }
}

==> results_v2/json/theory.json <==
{
 "contraction": {
  "1": {
   "q": 0.9943377786049846,
   "max_ratio": 0.9483890967153792,
   "alpha": 0.002420791858098673
  },
  "10": {
   "q": 0.9447989500394982,
   "max_ratio": 0.7564163892108102,
   "alpha": 0.023110845858697028
  },
  "50": {
   "q": 0.7528301605503032,
   "max_ratio": 0.47119010136970735,
   "alpha": 0.09578358285183902
  }
 },
 "bias": [
  {
   "eta_factor": 1.0,
   "tau": 1,
   "bias": 1.0872629553660018e-10,
   "bound": 0.0
  },
  {
   "eta_factor": 1.0,
   "tau": 2,
   "bias": 0.02115537288263929,
   "bound": 4.714031317245615
  },
  {
   "eta_factor": 1.0,
   "tau": 5,
   "bias": 0.05489881094429187,
   "bound": 19.172841304137037
  },
  {
   "eta_factor": 1.0,
   "tau": 10,
   "bias": 0.08460809446793359,
   "bound": 44.32657806613799
  },
  {
   "eta_factor": 1.0,
   "tau": 20,
   "bias": 0.1236398652875114,
   "bound": 98.59300202957213
  },
  {
   "eta_factor": 0.5,
   "tau": 1,
   "bias": 9.250131473919762e-11,
   "bound": 0.0
  },
  {
   "eta_factor": 0.5,
   "tau": 2,
   "bias": 0.01051594240105048,
   "bound": 2.343819157158034
  },
  {
   "eta_factor": 0.5,
   "tau": 5,
   "bias": 0.03332280747440222,
   "bound": 9.454455637420779
  },
  {
   "eta_factor": 0.5,
   "tau": 10,
   "bias": 0.056666864844959516,
   "bound": 21.569446467154165
  },
  {
   "eta_factor": 0.5,
   "tau": 20,
   "bias": 0.08538782854713298,
   "bound": 46.78916573647899
  },
  {
   "eta_factor": 0.25,
   "tau": 1,
   "bias": 8.238663014011442e-11,
   "bound": 0.0
  },
  {
   "eta_factor": 0.25,
   "tau": 2,
   "bias": 0.0052531451512200945,
   "bound": 1.1686104532128232
  },
  {
   "eta_factor": 0.25,
   "tau": 5,
   "bias": 0.018616508778951473,
   "bound": 4.694236565048455
  },
  {
   "eta_factor": 0.25,
   "tau": 10,
   "bias": 0.035293514637960606,
   "bound": 10.636262592098378
  },
  {
   "eta_factor": 0.25,
   "tau": 20,
   "bias": 0.0575679405642493,
   "bound": 22.767749048662733
  }
 ],
 "blend": {
  "1": {
   "alpha": [
    0.0,
    0.003,
    0.01,
    0.03,
    0.1,
    0.3,
    0.6,
    1.0
   ],
   "retained": [
    1.0000000000001605,
    0.8737577713897776,
    0.6889958621325872,
    0.4491670668248097,
    0.21291247103564823,
    0.07483614240412752,
    0.023928026566597153,
    0.0
   ]
  },
  "10": {
   "alpha": [
    0.0,
    0.003,
    0.01,
    0.03,
    0.1,
    0.3,
    0.6,
    1.0
   ],
   "retained": [
    0.9999999999998528,
    0.9835252287743048,
    0.9472611434990537,
    0.8574921837429355,
    0.6417406455628816,
    0.3426366471323115,
    0.14142609698951392,
    0.0
   ]
  },
  "50": {
   "alpha": [
    0.0,
    0.003,
    0.01,
    0.03,
    0.1,
    0.3,
    0.6,
    1.0
   ],
   "retained": [
    0.9999999999999536,
    0.9950013066756856,
    0.9834365983735648,
    0.9511301118941515,
    0.8457300578189129,
    0.5937877103693744,
    0.30124960189111233,
    2.746388752134578e-17
   ]
  }
 }
}
